A posteriori error analysis of the virtual element method for second-order quasilinear elliptic PDEs

In this paper we develop a $C^0$-conforming virtual element method (VEM) for a class of second-order quasilinear elliptic PDEs in two dimensions. We present a posteriori error analysis for this problem and derive a residual based error estimator. The estimator is fully computable and we prove upper and lower bounds of the error estimator which are explicit in the local mesh size. We use the estimator to drive an adaptive mesh refinement algorithm. A handful of numerical test problems are carried out to study the performance of the proposed error indicator.

==> new_results/problem2/problem2_quads_p1.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,12,24,21,0.04727050868845209,0.26985770026194733,0.6985593111537433,2.588621004609692,0.38846075371842653,0.09952435748116578
1,15,34,26,0.031206767617043083,0.22846340264195894,0.5609304409134329,2.4552310541942965,0.2154779740485814,0.09916498549475686
0,12,24,21,0.04727050868845209,0.26985770026194733,0.6985593111537433,2.588621004609692,0.38846075371842653,0.09952435748116578
1,15,34,26,0.031206767617043083,0.22846340264195894,0.5609304409134329,2.4552310541942965,0.2154779740485814,0.09916498549475686
2,21,48,34,0.02176645373008445,0.1935653124802272,0.4905987471300854,2.53453855364814,0.17387668169405068,0.0668104489915588
3,24,58,39,0.015971555000267125,0.16956225399665917,0.43433355288911374,2.5614990521279064,0.121087385318248,0.06755824984703254
4,30,72,47,0.01250210868291092,0.15021293416260126,0.40581809816635955,2.7016188747573024,0.10807395715262036,0.05661437164674066
5,39,96,60,0.009865767889140332,0.12870846881669043,0.3741932466338519,2.9072931258842534,0.08703557064973697,0.05298501517664575
6,51,120,74,0.009880598137744279,0.11818220092079998,0.3281260743536433,2.776442406699953,0.06435290052995277,0.04331382014077989
7,63,149,91,0.0064233086614203004,0.10269027404084352,0.2964381459847199,2.8867207605933163,0.0560239584478477,0.0318516159470104
8,81,193,113,0.005705090872026235,0.09553874589564788,0.26120326912584263,2.7340035362316946,0.03889223044192688,0.029334917360100486
9,96,222,131,0.005568697543118522,0.08334708921201191,0.23835621261592296,2.859802482239191,0.034487439280719484,0.022326244811887594
10,117,270,156,0.0037758731239771093,0.07544677998161099,0.21639585100068257,2.868192003070585,0.02950388030793189,0.01732328402237772
11,162,377,212,0.003158488438458831,0.06729522147767945,0.1880779440910759,2.7948187101733186,0.019750975746262295,0.01562233730726358
12,192,449,250,0.002362456532618986,0.05888357719117089,0.17153391162142545,2.9131027665748803,0.017728622757619977,0.01169526007852702
13,261,590,327,0.0020152105662873646,0.05028395767547892,0.15043273020153836,2.9916644821872724,0.013482557559171621,0.009147448756717205
14,318,700,387,0.0015096928178343063,0.04509154420346604,0.13341873628147652,2.958841588557108,0.011282746596218455,0.0065178125947277215
15,414,928,505,0.0012714697885030382,0.039102867561377236,0.11701931191697296,2.9926018017296387,0.008408229259840638,0.00528529010168117
16,540,1206,649,0.0008665899372809555,0.03395489601798952,0.10314723082248846,3.0377719539426775,0.006810107098405559,0.003829244127942154
17,693,1580,839,0.000730195713100668,0.031124937747561227,0.0922885632186881,2.965100331033411,0.005024315083978809,0.0034928638169909815
18,867,1970,1041,0.000623303551817096,0.028051445944598272,0.08340961642645722,2.9734515857468304,0.004057971968956874,0.0028991921434518477
19,1071,2446,1289,0.0004955914407142257,0.02520749323961086,0.0752469804389366,2.9851036643617572,0.0033503151714055672,0.0023117928937721396
20,1377,3110,1631,0.000416240137766629,0.021896215532452086,0.06617524121203967,3.022222772422122,0.002621786661279101,0.0017573758881925328
21,1701,3748,1959,0.0003062335698543971,0.01932672285104885,0.05887694028048351,3.046400609883444,0.0021509537080169894,0.0013155403887746319
22,2103,4669,2425,0.00024845450799017526,0.017543063841312895,0.05309007306670035,3.026271439637375,0.0017247477821236558,0.0010938080761039256
23,2646,5838,3014,0.00018987727146086385,0.015589356735577951,0.04728639983188476,3.03324894246393,0.0013711571689395121,0.0008648464401213593
24,3300,7274,3746,0.0001582460368123295,0.01411062851270085,0.04264880938014628,3.022459938035961,0.0010965565384394593,0.0007223644031045936
25,4032,8842,4546,0.00013684589934907234,0.01278032466505982,0.038605831572532744,3.0207238536026693,0.0009012068559136566,0.0005892033754931093


==> new_results/problem2/problem2_quads_p1.txt <==
Solving problem 2 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

Solving problem 2 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 12 24 21 0.04727050868845209 0.26985770026194733 0.6985593111537433 2.588621004609692 0.6232661981195727 0.31547481275240624
[ 1 ] 15 34 26 0.031206767617043083 0.22846340264195894 0.5609304409134329 2.4552310541942965 0.4641960513065373 0.31490472447195333
Solving problem 2 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

Solving problem 2 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

Solving problem 2 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 12 24 21 0.04727050868845209 0.26985770026194733 0.6985593111537433 2.588621004609692 0.6232661981195727 0.31547481275240624
[ 1 ] 15 34 26 0.031206767617043083 0.22846340264195894 0.5609304409134329 2.4552310541942965 0.4641960513065373 0.31490472447195333
[ 2 ] 21 48 34 0.02176645373008445 0.1935653124802272 0.4905987471300854 2.53453855364814 0.4169852295873928 0.2584771730570396
[ 3 ] 24 58 39 0.015971555000267125 0.16956225399665917 0.43433355288911374 2.5614990521279064 0.34797612751200047 0.25991969884376315
[ 4 ] 30 72 47 0.01250210868291092 0.15021293416260126 0.40581809816635955 2.7016188747573024 0.32874603747059883 0.2379377474188168
[ 5 ] 39 96 60 0.009865767889140332 0.12870846881669043 0.3741932466338519 2.9072931258842534 0.29501791581145875 0.23018474140708317
[ 6 ] 51 120 74 0.009880598137744279 0.11818220092079998 0.3281260743536433 2.776442406699953 0.25367873487928144 0.2081197254965994
[ 7 ] 63 149 91 0.0064233086614203004 0.10269027404084352 0.2964381459847199 2.8867207605933163 0.2366938073711429 0.17847021025092788
[ 8 ] 81 193 113 0.005705090872026235 0.09553874589564788 0.26120326912584263 2.7340035362316946 0.1972111316379653 0.17127439201497838
[ 9 ] 96 222 131 0.005568697543118522 0.08334708921201191 0.23835621261592296 2.859802482239191 0.18570794081223205 0.14941969352092646
[ 10 ] 117 270 156 0.0037758731239771093 0.07544677998161099 0.21639585100068257 2.868192003070585 0.17176693601485674 0.1316179471894989
[ 11 ] 162 377 212 0.003158488438458831 0.06729522147767945 0.1880779440910759 2.7948187101733186 0.1405381647320837 0.12498934877525997
[ 12 ] 192 449 250 0.002362456532618986 0.05888357719117089 0.17153391162142545 2.9131027665748803 0.13314887441364262 0.10814462574962762
[ 13 ] 261 590 327 0.0020152105662873646 0.05028395767547892 0.15043273020153836 2.9916644821872724 0.11611441581118005 0.09564229585657805
[ 14 ] 318 700 387 0.0015096928178343063 0.04509154420346604 0.13341873628147652 2.958841588557108 0.10622027394155249 0.08073297092717276
[ 15 ] 414 928 505 0.0012714697885030382 0.039102867561377236 0.11701931191697296 2.9926018017296387 0.09169639720207462 0.07270000069932028
[ 16 ] 540 1206 649 0.0008665899372809555 0.03395489601798952 0.10314723082248846 3.0377719539426775 0.0825233730430692 0.06188088661244402
[ 17 ] 693 1580 839 0.000730195713100668 0.031124937747561227 0.0922885632186881 2.965100331033411 0.07088240320403089 0.059100455302738414
[ 18 ] 867 1970 1041 0.000623303551817096 0.028051445944598272 0.08340961642645722 2.9734515857468304 0.06370221321866984 0.053844146789152926
[ 19 ] 1071 2446 1289 0.0004955914407142257 0.02520749323961086 0.0752469804389366 2.9851036643617572 0.057881907116175496 0.04808110745159828
Solving problem 2 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 20 ] 1377 3110 1631 0.000416240137766629 0.021896215532452086 0.06617524121203967 3.022222772422122 0.05120338525214032 0.0419210673551203
[ 21 ] 1701 3748 1959 0.0003062335698543971 0.01932672285104885 0.05887694028048351 3.046400609883444 0.046378375435293 0.036270378944458684
[ 22 ] 2103 4669 2425 0.00024845450799017526 0.017543063841312895 0.05309007306670035 3.026271439637375 0.041530082857173016 0.03307276940481286
[ 23 ] 2646 5838 3014 0.00018987727146086385 0.015589356735577951 0.04728639983188476 3.03324894246393 0.03702913945718307 0.029408271627577153
[ 24 ] 3300 7274 3746 0.0001582460368123295 0.01411062851270085 0.04264880938014628 3.022459938035961 0.03311429507689178 0.026876837669350045
[ 25 ] 4032 8842 4546 0.00013684589934907234 0.01278032466505982 0.038605831572532744 3.0207238536026693 0.030020107526683788 0.024273511807999873


==> new_results/problem2/problem2_quads_p2.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,12,24,65,0.013256628605289637,0.12121077711142972,0.39978049057983034,3.298225620749135,0.14809720458316925,0.011727236065080582
1,15,34,81,0.008853653147651672,0.1075741479737602,0.3102776620940133,2.884314381645831,0.0834310565035481,0.012841171090978598
2,24,58,125,0.003245793912081295,0.07015029696294692,0.1881618099605925,2.6822667630327888,0.030038947366942164,0.005365919360703967
3,33,82,169,0.0017134526361410188,0.0473657615487531,0.12505518385978937,2.640202115848414,0.013082985908440035,0.002555813101765685
4,42,106,213,0.001449806622931487,0.034378317211785116,0.09359699878625308,2.722559054000683,0.007332818904960646,0.0014275792768332143
5,51,130,257,0.0014154310187343192,0.027626006119587553,0.07864468138440402,2.8467626136028,0.005217999602172727,0.0009669863078816962
6,66,168,329,0.0012354271681313269,0.022845837025941867,0.06660283979389994,2.915316244192375,0.0036959964581055435,0.0007399418105063587
7,81,194,393,0.0006055947452156975,0.018654583011732364,0.05390869357117176,2.8898364298610777,0.002488413670375745,0.0004177335721747507
8,90,218,437,0.0006030647870425845,0.016799178122669397,0.05000925527373448,2.9768870184339704,0.002155501844047629,0.0003454237689859115
9,105,254,503,0.0005097046730791098,0.014677884755746006,0.042273604273402966,2.8800883081503934,0.0015058056378378017,0.0002812519804264717
10,120,291,573,0.0004749304329547576,0.013016833725972232,0.03756762618686779,2.886080207962544,0.001182492150378538,0.00022883438693769675
11,147,355,695,0.0004267698507745851,0.010752674900129766,0.03158601150889285,2.9375026960511623,0.0008405530932712017,0.00015712302976870975
12,165,389,771,0.0002110379119961427,0.008821649869335717,0.026693286311106273,3.0258836732902794,0.0006209302224549641,9.160131163172939e-05
13,192,451,887,0.0001585500181163339,0.007759176597403762,0.02238974120800638,2.8855821138931206,0.00042683655643014647,7.446395493135256e-05
14,222,524,1027,0.00013980671179407935,0.006873092019342295,0.01979966409764981,2.8807506202346023,0.00033084019108049246,6.118650729927037e-05
15,276,644,1257,0.00012152548214464333,0.005421460884619529,0.01604814978033399,2.9601153862166485,0.0002199578212408572,3.758529013117668e-05
16,312,721,1417,9.512322096315534e-05,0.004816026453039457,0.014026219051256615,2.912404902262214,0.00016636862797000165,3.036619290383238e-05
17,369,845,1665,6.416907856121789e-05,0.004161362769738681,0.011949373676929942,2.8715049223358915,0.00012030604687515458,2.248148439575161e-05
18,438,1005,1969,5.992012540732445e-05,0.0035615070848766875,0.010299482208649935,2.8918887322686713,8.90239180113618e-05,1.7055415754934744e-05
19,528,1189,2337,4.700856781782887e-05,0.0028615641377562817,0.00833972922092342,2.914395351439686,5.887827206068583e-05,1.067281141763814e-05
20,615,1360,2689,2.9426154604045094e-05,0.002379463692312914,0.007092670851926194,2.980785491638199,4.3545020765675384e-05,6.760959048088059e-06
21,726,1608,3169,2.5925052656044235e-05,0.0019999996963818616,0.005987046796508124,2.993523852698132,3.098005843924314e-05,4.864670904335057e-06
22,858,1900,3737,1.7465616881235163e-05,0.0017285886623639565,0.005149705838374178,2.9791389649239184,2.292748604795932e-05,3.5919841738257823e-06
23,1011,2242,4391,1.4502298138391815e-05,0.0014779890707081252,0.004391237443063875,2.9710892523447225,1.655280622847515e-05,2.730160052891011e-06


==> new_results/problem2/problem2_quads_p2.txt <==
Solving problem 2 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

Solving problem 2 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 12 24 65 0.013256628605289637 0.12121077711142972 0.39978049057983034 3.298225620749135 0.38483399613751545 0.10829236383550127
[ 1 ] 15 34 81 0.008853653147651672 0.1075741479737602 0.3102776620940133 2.884314381645831 0.2888443464974658 0.11331889114785142
[ 2 ] 24 58 125 0.003245793912081295 0.07015029696294692 0.1881618099605925 2.6822667630327888 0.17331747565361713 0.07325243586874068
[ 3 ] 33 82 169 0.0017134526361410188 0.0473657615487531 0.12505518385978937 2.640202115848414 0.11438088086931328 0.05055505021029734
[ 4 ] 42 106 213 0.001449806622931487 0.034378317211785116 0.09359699878625308 2.722559054000683 0.08563188019050291 0.03778332008748324
[ 5 ] 51 130 257 0.0014154310187343192 0.027626006119587553 0.07864468138440402 2.8467626136028 0.07223572247975878 0.031096403455732564
[ 6 ] 66 168 329 0.0012354271681313269 0.022845837025941867 0.06660283979389994 2.915316244192375 0.06079470748433241 0.027201871452279872
[ 7 ] 81 194 393 0.0006055947452156975 0.018654583011732364 0.05390869357117176 2.8898364298610777 0.04988400214874249 0.02043853155622367
[ 8 ] 90 218 437 0.0006030647870425845 0.016799178122669397 0.05000925527373448 2.9768870184339704 0.04642738248111376 0.018585579597793327
[ 9 ] 105 254 503 0.0005097046730791098 0.014677884755746006 0.042273604273402966 2.8800883081503934 0.03880471154174196 0.016770568876054017
[ 10 ] 120 291 573 0.0004749304329547576 0.013016833725972232 0.03756762618686779 2.886080207962544 0.034387383593093235 0.015127272951120329
[ 11 ] 147 355 695 0.0004267698507745851 0.010752674900129766 0.03158601150889285 2.9375026960511623 0.02899229368765434 0.012534872546967111
[ 12 ] 165 389 771 0.0002110379119961427 0.008821649869335717 0.026693286311106273 3.0258836732902794 0.024918471511209593 0.009570857413613965
[ 13 ] 192 451 887 0.0001585500181163339 0.007759176597403762 0.02238974120800638 2.8855821138931206 0.020660023146892803 0.008629249963429763
[ 14 ] 222 524 1027 0.00013980671179407935 0.006873092019342295 0.01979966409764981 2.8807506202346023 0.01818901292210472 0.007822180469617815
[ 15 ] 276 644 1257 0.00012152548214464333 0.005421460884619529 0.01604814978033399 2.9601153862166485 0.0148309750603545 0.006130684311818435
[ 16 ] 312 721 1417 9.512322096315534e-05 0.004816026453039457 0.014026219051256615 2.912404902262214 0.012898396333265684 0.005510552867347557
[ 17 ] 369 845 1665 6.416907856121789e-05 0.004161362769738681 0.011949373676929942 2.8715049223358915 0.01096841131956468 0.004741464372506833
[ 18 ] 438 1005 1969 5.992012540732445e-05 0.0035615070848766875 0.010299482208649935 2.8918887322686713 0.009435248698967176 0.004129820305404915
[ 19 ] 528 1189 2337 4.700856781782887e-05 0.0028615641377562817 0.00833972922092342 2.914395351439686 0.007673217842645016 0.0032669269072996016
[ 20 ] 615 1360 2689 2.9426154604045094e-05 0.002379463692312914 0.007092670851926194 2.980785491638199 0.00659886511194731 0.00260018442578369
[ 21 ] 726 1608 3169 2.5925052656044235e-05 0.0019999996963818616 0.005987046796508124 2.993523852698132 0.005565973269720502 0.002205599896702722
[ 22 ] 858 1900 3737 1.7465616881235163e-05 0.0017285886623639565 0.005149705838374178 2.9791389649239184 0.004788265452954683 0.001895253063267748
[ 23 ] 1011 2242 4391 1.4502298138391815e-05 0.0014779890707081252 0.004391237443063875 2.9710892523447225 0.004068514007408005 0.0016523195976841196


==> new_results/problem2/problem2_quads_p3.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,12,24,121,0.0051677088752835375,0.0719342254475448,0.3449016297426836,4.794680523726353,0.11368332159080179,0.005273812608357437
1,15,34,151,0.0034175355536353027,0.06547315996205687,0.26740829200161825,4.08424295018886,0.06575586013659733,0.005751334494625393
2,18,41,178,0.002679563006535224,0.056422117559154474,0.23567031958010903,4.176913766716145,0.05160854270318497,0.003931956827805755
3,21,48,205,0.0016443407554945122,0.04560371852819351,0.1987090930541041,4.357300226104512,0.03741640466298658,0.0020688989993980222
4,24,58,235,0.0011027811038087849,0.04147397861223073,0.15612619592447638,3.764437393002719,0.02201060246906037,0.002364786584787615
5,27,65,262,0.0008752943853173531,0.03580150151445698,0.13825343369422088,3.8616657918214083,0.017496787188784318,0.0016172247394580092
6,30,72,289,0.0005634715101216606,0.029040375334181773,0.11743919553878931,4.043997165579273,0.01293550523042006,0.0008564594183779316
7,33,82,319,0.0004127625179361065,0.026434581514508594,0.09557426012965156,3.615501159993614,0.008138839991884,0.000995599207446303
8,36,89,346,0.0003542257265236941,0.022907222964465346,0.08531117731041911,3.7242042583143937,0.006595882681069965,0.000682114293019803
9,39,96,373,0.00028363700314838075,0.01872705552525357,0.07355987426621262,3.928000008704871,0.005044729493042943,0.00036632560901806756
10,42,106,403,0.00025661053385941327,0.017121320838713757,0.06130641118348759,3.58070570378338,0.003338736329237214,0.0004197397229616382
11,51,130,487,0.000235281657315514,0.011498874462210606,0.041536483057084524,3.612221630350709,0.0015403497158767222,0.00018492970887474766
12,60,154,571,0.00023304187300911099,0.008271934490072652,0.03049740672925259,3.686853028859605,0.0008382858786848939,9.180593852456734e-05
13,69,178,655,0.000232816748486589,0.006565746417249327,0.024805104540864868,3.7779565283998267,0.0005604078884401232,5.488532284311169e-05
14,78,202,739,0.0002327940884595313,0.0057667465043951,0.022143628065958015,3.8398823407759206,0.0004501091737379906,4.0231090185492864e-05
15,93,240,877,0.00018906325481471927,0.004900797211985843,0.018837476768484216,3.8437576487379523,0.00032473154278515014,3.0118988218032347e-05
16,105,262,979,9.426361913849418e-05,0.0037972972755325666,0.014536455379949442,3.8281057091877857,0.0001939644458950735,1.7344089118187577e-05
17,117,292,1087,7.19353181996516e-05,0.0032520002334058776,0.011720594305286765,3.604118531385091,0.00012374191595634356,1.3630414912776977e-05
18,126,316,1171,7.193460415662324e-05,0.0030039432603907812,0.01084216748944058,3.609311677887727,0.0001062277870359057,1.1324808833176558e-05
19,147,368,1357,6.40570063712359e-05,0.002387879144721185,0.008628080806734167,3.6132820313825404,6.709947616087332e-05,7.344302246661201e-06
20,162,394,1483,2.8709064362481256e-05,0.00199002938080171,0.006958423039837778,3.4966433696745143,4.3604478605145835e-05,4.815172596199384e-06
21,183,446,1669,2.682747733988917e-05,0.0016313911935890032,0.005821810269788006,3.568616952614675,3.062136885370865e-05,3.2721059637004523e-06
22,207,502,1879,1.995637409894043e-05,0.0013656325405937645,0.004701482680831964,3.44271430350349,1.9888404970765743e-05,2.215534427397161e-06
23,234,566,2113,1.4830472649645063e-05,0.001113608878901856,0.0037593722095743656,3.3758461168893796,1.2630725201390595e-05,1.5021542087294535e-06
24,264,634,2371,1.2708235543332796e-05,0.0009191693830975044,0.0031936723036673784,3.474519889799895,9.198063871480634e-06,1.0014789117314654e-06
25,300,720,2683,9.675113541962234e-06,0.0007924783672394233,0.002637829609966249,3.328582481254417,6.230426124241781e-06,7.277189269729114e-07
26,336,796,2983,8.149851812514255e-06,0.0006493038014244182,0.0021639044660682776,3.332653314705975,4.202691486926467e-06,4.797910513437699e-07
27,381,898,3367,7.042531201079669e-06,0.0005357714116122353,0.0017767298756521251,3.3162088105925926,2.8233095256923248e-06,3.334595253424913e-07
28,432,1010,3805,5.550771927577854e-06,0.0004637046231247684,0.0015156804765939374,3.268633524462652,2.048340303734196e-06,2.4894700339382945e-07
29,492,1138,4309,4.0640383898181066e-06,0.00038042709202086377,0.0012519117594126216,3.290806006381804,1.4044823465262484e-06,1.6280070682935767e-07
30,552,1262,4807,3.0031850566565804e-06,0.00030661418246344363,0.0010362405960422703,3.379623824693162,9.693370958281445e-07,1.0445747705789516e-07


==> new_results/problem2/problem2_quads_p3.txt <==
Solving problem 2 on Quad mesh with polynomial order 3
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 12 24 121 0.0051677088752835375 0.0719342254475448 0.3449016297426836 4.794680523726353 0.33716957393988234 0.07262102043043347
[ 1 ] 15 34 151 0.0034175355536353027 0.06547315996205687 0.26740829200161825 4.08424295018886 0.25642905478240435 0.07583755332699885
[ 2 ] 18 41 178 0.002679563006535224 0.056422117559154474 0.23567031958010903 4.176913766716145 0.22717513663071706 0.06270531738063172
[ 3 ] 21 48 205 0.0016443407554945122 0.04560371852819351 0.1987090930541041 4.357300226104512 0.1934332046546988 0.045485151416676875
[ 4 ] 24 58 235 0.0011027811038087849 0.04147397861223073 0.15612619592447638 3.764437393002719 0.14835970635270337 0.0486290713954895
[ 5 ] 27 65 262 0.0008752943853173531 0.03580150151445698 0.13825343369422088 3.8616657918214083 0.13227542171085419 0.04021473286568007
[ 6 ] 30 72 289 0.0005634715101216606 0.029040375334181773 0.11743919553878931 4.043997165579273 0.1137343625753451 0.0292653279219272
[ 7 ] 33 82 319 0.0004127625179361065 0.026434581514508594 0.09557426012965156 3.615501159993614 0.0902155196841652 0.031553117238179544
[ 8 ] 36 89 346 0.0003542257265236941 0.022907222964465346 0.08531117731041911 3.7242042583143937 0.08121503974677328 0.026117317875689362
[ 9 ] 39 96 373 0.00028363700314838075 0.01872705552525357 0.07355987426621262 3.928000008704871 0.07102625917956641 0.0191396345058642
[ 10 ] 42 106 403 0.00025661053385941327 0.017121320838713757 0.06130641118348759 3.58070570378338 0.0577817992904099 0.02048755043829394
[ 11 ] 51 130 487 0.000235281657315514 0.011498874462210606 0.041536483057084524 3.612221630350709 0.03924728928062067 0.013598886310089795
[ 12 ] 60 154 571 0.00023304187300911099 0.008271934490072652 0.03049740672925259 3.686853028859605 0.028953166988861405 0.009581541552619147
[ 13 ] 69 178 655 0.000232816748486589 0.006565746417249327 0.024805104540864868 3.7779565283998267 0.02367293577991803 0.007408462920411473
[ 14 ] 78 202 739 0.0002327940884595313 0.0057667465043951 0.022143628065958015 3.8398823407759206 0.02121577652922444 0.006342798292984955
[ 15 ] 93 240 877 0.00018906325481471927 0.004900797211985843 0.018837476768484216 3.8437576487379523 0.018020309175625988 0.005488076914369217
[ 16 ] 105 262 979 9.426361913849418e-05 0.0037972972755325666 0.014536455379949442 3.8281057091877857 0.013927111900716297 0.0041646235265852755
[ 17 ] 117 292 1087 7.19353181996516e-05 0.0032520002334058776 0.011720594305286765 3.604118531385091 0.011123934373967853 0.0036919391805360197
[ 18 ] 126 316 1171 7.193460415662324e-05 0.0030039432603907812 0.01084216748944058 3.609311677887727 0.01030668652069644 0.003365235331024646
[ 19 ] 147 368 1357 6.40570063712359e-05 0.002387879144721185 0.008628080806734167 3.6132820313825404 0.008191426991731863 0.0027100373146252436
[ 20 ] 162 394 1483 2.8709064362481256e-05 0.00199002938080171 0.006958423039837778 3.4966433696745143 0.006603368731575258 0.002194350153507727
[ 21 ] 183 446 1669 2.682747733988917e-05 0.0016313911935890032 0.005821810269788006 3.568616952614675 0.005533657818632143 0.0018088963385723496
[ 22 ] 207 502 1879 1.995637409894043e-05 0.0013656325405937645 0.004701482680831964 3.44271430350349 0.004459641798481773 0.001488467140180515
[ 23 ] 234 566 2113 1.4830472649645063e-05 0.001113608878901856 0.0037593722095743656 3.3758461168893796 0.003553973157100458 0.001225624007895347
[ 24 ] 264 634 2371 1.2708235543332796e-05 0.0009191693830975044 0.0031936723036673784 3.474519889799895 0.0030328309994921633 0.0010007391826702228
[ 25 ] 300 720 2683 9.675113541962234e-06 0.0007924783672394233 0.002637829609966249 3.328582481254417 0.0024960821549463836 0.0008530644330722689
[ 26 ] 336 796 2983 8.149851812514255e-06 0.0006493038014244182 0.0021639044660682776 3.332653314705975 0.0020500467035964 0.0006926695109096184
[ 27 ] 381 898 3367 7.042531201079669e-06 0.0005357714116122353 0.0017767298756521251 3.3162088105925926 0.001680270670366035 0.0005774595443340523
[ 28 ] 432 1010 3805 5.550771927577854e-06 0.0004637046231247684 0.0015156804765939374 3.268633524462652 0.0014312023978928334 0.0004989458922506823
[ 29 ] 492 1138 4309 4.0640383898181066e-06 0.00038042709202086377 0.0012519117594126216 3.290806006381804 0.0011851085800576454 0.00040348569594145174
[ 30 ] 552 1262 4807 3.0031850566565804e-06 0.00030661418246344363 0.0010362405960422703 3.379623824693162 0.0009845491840574266 0.000323198819703747


==> new_results/problem2/problem2_voronoi_p1.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,21,64,44,0.02034201498199703,0.1913352358186556,0.49937373124055934,2.6099412850117036,0.16969057233403453,0.07968355111908387
1,28,83,54,0.016725979933576673,0.16834140967403785,0.44056721912437935,2.617105440529794,0.11439274766216598,0.07970672690482292
2,46,124,75,0.012561966907031333,0.14091176592848703,0.37424428565305323,2.6558767693180627,0.08507293533297385,0.05498585001099025
3,60,148,88,0.009584776362323046,0.1267658350261053,0.3312128566335566,2.612792765222182,0.07073478881733038,0.03896716758203053
4,74,181,106,0.006485486944593495,0.10276396252513284,0.2944005738804856,2.864823101858149,0.05974564467874485,0.02692605322241444
5,97,238,136,0.006054072191333117,0.09757918764501348,0.26808259707389126,2.7473337659784347,0.046411929727510154,0.025456349126372166
6,125,294,168,0.0049508126207475035,0.08353188091856767,0.2441900862738843,2.9233160272296126,0.04136442137210846,0.018264376862338595
7,162,380,213,0.003742902193733274,0.07515174369730575,0.2127008996365186,2.83028562175789,0.03140754344483235,0.013834129261352003
8,208,469,261,0.0028323550018860546,0.06554936555140287,0.18715712865782388,2.8552088503596265,0.024886219859448746,0.010141570947992496
9,259,593,325,0.0026420094158093846,0.05814429417541058,0.1654654914066699,2.845773497696801,0.01847868494252262,0.008900143903928133
10,310,708,386,0.0021927454355986837,0.051916475300085634,0.1484216085738336,2.858853720633627,0.014991569214298006,0.0070374046773462665
11,394,889,481,0.0017905564284049992,0.04585333863387522,0.13137609644126166,2.865136985776746,0.01129028375802181,0.005969394958121876
12,493,1124,603,0.001469427021022182,0.040855254400727355,0.11817228446072761,2.8924623330365007,0.0087738015830363,0.005190887231630824
13,625,1435,765,0.0011141022204793885,0.03640312891322221,0.10547439354167124,2.8973991162435824,0.006838427709044542,0.0042864199839387955
14,763,1706,905,0.0008689699777400563,0.03162430357850087,0.09335909388605924,2.9521312194058082,0.005502246887841526,0.0032136735233844983
15,964,2151,1131,0.0007445801883838559,0.02824668509444604,0.08240036481287279,2.9171693788973005,0.004259332090179621,0.0025304880311149023
16,1177,2604,1366,0.0005685759827726945,0.024814537909340833,0.07348920965523201,2.961538511163199,0.003502669514906661,0.0018979944208439852
17,1486,3277,1712,0.00049433086040479,0.022570887739012183,0.06606333855259638,2.926926903207736,0.002712083566177492,0.0016522811345374747
18,1879,4182,2172,0.00040549816751311776,0.0202247565179256,0.05927690796081424,2.9309083601711565,0.0021459295836798896,0.0013678222337149526
19,2350,5266,2722,0.0003057584606333376,0.01818707867760536,0.05297274384227368,2.912658199884603,0.001662353023386152,0.0011437585667929918
20,2854,6322,3262,0.0002458919595916384,0.016065257607478213,0.04746339516389413,2.9544123302324397,0.0013685957988476944,0.0008841780816362744
21,3523,7740,3986,0.00019897648799818422,0.014284186771317016,0.042570087466443626,2.9802247861898143,0.0011452293965191621,0.0006669829503814983
22,4324,9470,4859,0.00016475565798435235,0.012817140340863207,0.03810679163583875,2.9731118348098184,0.0009096884975591712,0.000542439071218059

==> new_results/problem2/problem2_voronoi_p1.txt <==
Solving problem 2 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 21 64 44 0.02034201498199703 0.1913352358186556 0.49937373124055934 2.6099412850117036 0.4119351554966322 0.2822827503038113
[ 1 ] 28 83 54 0.016725979933576673 0.16834140967403785 0.44056721912437935 2.617105440529794 0.33821996934268383 0.28232379797817775
[ 2 ] 46 124 75 0.012561966907031333 0.14091176592848703 0.37424428565305323 2.6558767693180627 0.2916726509856107 0.23449061817264727
[ 3 ] 60 148 88 0.009584776362323046 0.1267658350261053 0.3312128566335566 2.612792765222182 0.26596012636733796 0.19740103237326428
[ 4 ] 74 181 106 0.006485486944593495 0.10276396252513284 0.2944005738804856 2.864823101858149 0.24442922222750874 0.16409160009706297
[ 5 ] 97 238 136 0.006054072191333117 0.09757918764501348 0.26808259707389126 2.7473337659784347 0.21543428169051962 0.1595504594990944
[ 6 ] 125 294 168 0.0049508126207475035 0.08353188091856767 0.2441900862738843 2.9233160272296126 0.2033824509934632 0.13514576154041455
[ 7 ] 162 380 213 0.003742902193733274 0.07515174369730575 0.2127008996365186 2.83028562175789 0.1772217352494675 0.1176185753244444
[ 8 ] 208 469 261 0.0028323550018860546 0.06554936555140287 0.18715712865782388 2.8552088503596265 0.1577536682915765 0.10070536702675034
[ 9 ] 259 593 325 0.0026420094158093846 0.05814429417541058 0.1654654914066699 2.845773497696801 0.13593632679502055 0.09434057400677681
[ 10 ] 310 708 386 0.0021927454355986837 0.051916475300085634 0.1484216085738336 2.858853720633627 0.12244006376304288 0.08388924053385075
[ 11 ] 394 889 481 0.0017905564284049992 0.04585333863387522 0.13137609644126166 2.865136985776746 0.10625574694115049 0.07726185966000221
[ 12 ] 493 1124 603 0.001469427021022182 0.040855254400727355 0.11817228446072761 2.8924623330365007 0.09366857308103022 0.07204781212244285
[ 13 ] 625 1435 765 0.0011141022204793885 0.03640312891322221 0.10547439354167124 2.8973991162435824 0.08269478646834118 0.06547075670815784
[ 14 ] 763 1706 905 0.0008689699777400563 0.03162430357850087 0.09335909388605924 2.9521312194058082 0.07417713183887285 0.056689271678021215
[ 15 ] 964 2151 1131 0.0007445801883838559 0.02824668509444604 0.08240036481287279 2.9171693788973005 0.06526355866928818 0.05030395641612002
[ 16 ] 1177 2604 1366 0.0005685759827726945 0.024814537909340833 0.07348920965523201 2.961538511163199 0.05918335504942805 0.04356597779051889
[ 17 ] 1486 3277 1712 0.00049433086040479 0.022570887739012183 0.06606333855259638 2.926926903207736 0.05207766859391357 0.04064826115023218
[ 18 ] 1879 4182 2172 0.00040549816751311776 0.0202247565179256 0.05927690796081424 2.9309083601711565 0.04632417925532939 0.036984080814790474
[ 19 ] 2350 5266 2722 0.0003057584606333376 0.01818707867760536 0.05297274384227368 2.912658199884603 0.04077196369303485 0.033819499801046614
[ 20 ] 2854 6322 3262 0.0002458919595916384 0.016065257607478213 0.04746339516389413 2.9544123302324397 0.036994537419025725 0.029735132110624198
[ 21 ] 3523 7740 3986 0.00019897648799818422 0.014284186771317016 0.042570087466443626 2.9802247861898143 0.0338412381055889 0.02582601305624812
[ 22 ] 4324 9470 4859 0.00016475565798435235 0.012817140340863207 0.03810679163583875 2.9731118348098184 0.0301610427133939 0.02329032140649972
Solving problem 2 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

Solving problem 2 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 21 64 129 0.003380561203941089 0.07173667536913003 0.24533592272986474 3.419951112418551 0.23369972739883585 0.07466024641952358
[ 1 ] 25 76 149 0.002773039423306962 0.06562459460770062 0.2028803132372428 3.091528632672667 0.18924038186554049 0.07313343538099502


==> new_results/problem2/problem2_voronoi_p2.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,21,64,129,0.003380561203941089,0.07173667536913003,0.24533592272986474,3.419951112418551,0.05461556258629018,0.005574152395423984
1,25,76,149,0.002773039423306962,0.06562459460770062,0.2028803132372428,3.091528632672667,0.03581192212861558,0.005348499370626175
2,31,90,177,0.002308202190357637,0.05332646192816076,0.15628330807521204,2.930689613080848,0.02074279324139899,0.0036816791415326504
3,34,100,193,0.0021241598653613403,0.04996354804158084,0.1416875399432885,2.8358182214236027,0.016171193205548186,0.003904165769632789
4,43,124,237,0.001984027563679869,0.040661741707212824,0.11314031245561124,2.7824758041670834,0.009757459816855213,0.0030432704856981248
5,52,148,281,0.001957013896358965,0.036057897724218205,0.10082827363080253,2.7962881918953766,0.007515879941383842,0.002650460821984146
6,67,178,343,0.0012640362463474672,0.02841638834498073,0.08140523449755882,2.8647283922672626,0.005112907142881038,0.0015139050607215036
7,88,222,431,0.0006085619121226559,0.01662917724109569,0.05262504840997282,3.164621294667575,0.002404467295783583,0.00036492842436839984
8,97,246,475,0.0006073099410940176,0.014730600252610911,0.0485901342721875,3.2985848124943304,0.002063363777974305,0.0002976373706149054
9,123,309,595,0.0005175725717248565,0.01287742777507062,0.042089082897908726,3.268438669047624,0.0015385855596050562,0.00023290533958197695
10,153,377,727,0.00044015229550738443,0.011495961724448568,0.035072640333555276,3.05086613666832,0.0010367523920202363,0.00019333770794669218
11,183,445,861,0.0003557215714133475,0.009723548091453522,0.02921659827251437,3.00472605243699,0.0007016146960671594,0.00015199491855033033
12,219,492,987,0.00025562772518263966,0.0077300509178256475,0.02389929566741376,3.0917384531454406,0.0004864552665937361,8.472106680472603e-05
13,250,568,1129,0.00012028212246054549,0.006249638692554616,0.02056279581673454,3.290237536648578,0.00037681957578835533,4.600899601236015e-05
14,295,673,1327,0.00010807743823017,0.005614894251719691,0.01741877543769149,3.1022446117051254,0.000264124216867143,3.9289520881581434e-05
15,334,761,1495,0.00010039346606935394,0.004747879350237179,0.015072951849412533,3.174670360707369,0.0001990914334277055,2.8102444027003218e-05
16,385,867,1709,6.394146582164175e-05,0.003937052123598813,0.012834410425984526,3.259903608858686,0.00014747580581368641,1.724628516893388e-05
17,457,1049,2039,5.843907959006085e-05,0.0034923579491282514,0.01105518677654556,3.1655365622831164,0.0001073913413629824,1.4825813301325424e-05
18,535,1235,2387,4.985553854882595e-05,0.0031506598804447667,0.009418538719832331,2.9893860579145572,7.5448982994118e-05,1.3259888622862837e-05
19,628,1450,2799,4.246353580047409e-05,0.002803731252706529,0.008216145551627224,2.93043263105047,5.648188741898709e-05,1.1023160306536735e-05
20,751,1704,3311,3.382206207764172e-05,0.002346020792765487,0.006845455749300199,2.9179007152919487,3.9133996805765316e-05,7.726267609861829e-06
21,865,1952,3797,2.2483508972648063e-05,0.00196775398859332,0.005775797822387072,2.9352235370215114,2.7931706468149972e-05,5.428134016941265e-06
22,994,2191,4303,1.6546718890573793e-05,0.0016148621327649268,0.004879374167474941,3.0215422533443133,2.0384371456862438e-05,3.423920809359335e-06
23,1153,2530,4971,1.1875856632752642e-05,0.0013734907019187356,0.00416533362428597,3.032662411523495,1.4896796588185737e-05,2.453207613421558e-06


==> new_results/problem2/problem2_voronoi_p2.txt <==
Solving problem 2 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 21 64 129 0.003380561203941089 0.07173667536913003 0.24533592272986474 3.419951112418551 0.23369972739883585 0.07466024641952358
[ 1 ] 25 76 149 0.002773039423306962 0.06562459460770062 0.2028803132372428 3.091528632672667 0.18924038186554049 0.07313343538099502
[ 2 ] 31 90 177 0.002308202190357637 0.05332646192816076 0.15628330807521204 2.930689613080848 0.1440235857121985 0.060676841888257914
[ 3 ] 34 100 193 0.0021241598653613403 0.04996354804158084 0.1416875399432885 2.8358182214236027 0.12716600648580653 0.06248332393233245
[ 4 ] 43 124 237 0.001984027563679869 0.040661741707212824 0.11314031245561124 2.7824758041670834 0.09877985531906398 0.055165845282186377
[ 5 ] 52 148 281 0.001957013896358965 0.036057897724218205 0.10082827363080253 2.7962881918953766 0.08669417478345268 0.051482626409150356
[ 6 ] 67 178 343 0.0012640362463474672 0.02841638834498073 0.08140523449755882 2.8647283922672626 0.07150459525709546 0.03890893291676737
[ 7 ] 88 222 431 0.0006085619121226559 0.01662917724109569 0.05262504840997282 3.164621294667575 0.049035367805121875 0.0191030998628076
[ 8 ] 97 246 475 0.0006073099410940176 0.014730600252610911 0.0485901342721875 3.2985848124943304 0.04542426419849093 0.017252170026257722
[ 9 ] 123 309 595 0.0005175725717248565 0.01287742777507062 0.042089082897908726 3.268438669047624 0.03922480796135344 0.015261236502393145
[ 10 ] 153 377 727 0.00044015229550738443 0.011495961724448568 0.035072640333555276 3.05086613666832 0.03219863959890598 0.013904593052178556
[ 11 ] 183 445 861 0.0003557215714133475 0.009723548091453522 0.02921659827251437 3.00472605243699 0.02648801042107843 0.012328621924218875
[ 12 ] 219 492 987 0.00025562772518263966 0.0077300509178256475 0.02389929566741376 3.0917384531454406 0.022055730924041853 0.009204404750157722
[ 13 ] 250 568 1129 0.00012028212246054549 0.006249638692554616 0.02056279581673454 3.290237536648578 0.019411841123096886 0.006782993145533921
[ 14 ] 295 673 1327 0.00010807743823017 0.005614894251719691 0.01741877543769149 3.1022446117051254 0.016251898869582688 0.006268135359226174
[ 15 ] 334 761 1495 0.00010039346606935394 0.004747879350237179 0.015072951849412533 3.174670360707369 0.014109976379416994 0.0053011738348221725
[ 16 ] 385 867 1709 6.394146582164175e-05 0.003937052123598813 0.012834410425984526 3.259903608858686 0.012143961701754762 0.004152864694272362
[ 17 ] 457 1049 2039 5.843907959006085e-05 0.0034923579491282514 0.01105518677654556 3.1655365622831164 0.01036297936710203 0.0038504302748297394
[ 18 ] 535 1235 2387 4.985553854882595e-05 0.0031506598804447667 0.009418538719832331 2.9893860579145572 0.00868613740359419 0.003641412998118016
[ 19 ] 628 1450 2799 4.246353580047409e-05 0.002803731252706529 0.008216145551627224 2.93043263105047 0.007515443261643793 0.003320114502021991
[ 20 ] 751 1704 3311 3.382206207764172e-05 0.002346020792765487 0.006845455749300199 2.9179007152919487 0.006255717129615542 0.0027796164501351314
[ 21 ] 865 1952 3797 2.2483508972648063e-05 0.00196775398859332 0.005775797822387072 2.9352235370215114 0.005285045550243628 0.0023298356201546205
[ 22 ] 994 2191 4303 1.6546718890573793e-05 0.0016148621327649268 0.004879374167474941 3.0215422533443133 0.0045149054759609794 0.0018503839626843222
[ 23 ] 1153 2530 4971 1.1875856632752642e-05 0.0013734907019187356 0.00416533362428597 3.032662411523495 0.0038596368466716833 0.0015662718836209626


==> new_results/problem2/problem2_voronoi_p3.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,21,64,235,0.0011826811697413517,0.03843343565022676,0.1976644439167236,5.143033417975407,0.03687844276504293,0.002192789623864648
1,25,76,273,0.0009155674283550075,0.035641763179964606,0.1670395658233206,4.686624648166087,0.02589705092404705,0.0020051656263964136
2,28,83,300,0.0007793717201388928,0.03122939102619434,0.14582791045455107,4.669572657764434,0.019780141266772463,0.001485638200768101
3,31,90,327,0.000589898909712357,0.02683291797171165,0.11510264889014502,4.28960611035635,0.012315810663907786,0.0009328091176202154
4,34,100,357,0.0005097369112758615,0.02553902385215173,0.10600962363874611,4.150887843343101,0.010187538410881762,0.0010505018931468366
5,37,107,384,0.00047674872990013456,0.022394155191416507,0.09131795402897358,4.077758381525149,0.007550455820118281,0.0007885129079194522
6,40,114,411,0.00044753971714778083,0.018981954781948158,0.07734492692248446,4.074655524732337,0.0054368433279563385,0.0005453943926881219
7,43,124,441,0.0004371082191502942,0.018373972525499323,0.07106693458287389,3.8678045525673603,0.004454867527096242,0.000595641663910235
8,46,131,468,0.0004327405203833746,0.016475452569608515,0.0637045693380094,3.8666354729169745,0.0035790190470940276,0.0004792531074472202
9,49,138,495,0.0004291908991231214,0.014484651818204797,0.05678574109455806,3.9204077396729575,0.002851979958114728,0.0003726404335434529
10,52,148,525,0.00042805717803706184,0.014213075755920434,0.05292712327902935,3.723833193317262,0.002408293762022621,0.00039298661657094936
11,58,162,579,0.0004271902129719017,0.012176715361154462,0.0460335976973031,3.7804610136619554,0.0018193054862604614,0.0002997866306966878
12,61,172,609,0.00042706600863114173,0.012063762278689303,0.04400687665513633,3.6478567497035894,0.001628429902768837,0.0003081752901715458
13,72,197,706,0.00039046593164993455,0.01025690240406616,0.03657200615846561,3.565599507310054,0.0011009241444457564,0.00023658749000909007
14,85,226,816,0.0002805485152950701,0.008009929506416132,0.02727912256202644,3.405663250865723,0.0005887924524512453,0.00015535807530281463
15,97,250,915,0.00018684758617060782,0.005511673137184141,0.01995285580582394,3.620108687362701,0.0003342628952572068,6.38535595507954e-05
16,106,270,990,7.428163097334522e-05,0.003546925674663416,0.014805937157422604,4.174301498107261,0.00020174169909372713,1.74740760158202e-05
17,112,284,1044,7.427596159899888e-05,0.0029929671491032168,0.013367198328534583,4.466202822352995,0.00016743830106463446,1.1243690089743298e-05
18,118,301,1101,7.427497494408327e-05,0.0028398476976471774,0.012549962121001363,4.419237739896772,0.00014700603235806928,1.049551688049976e-05
19,130,332,1209,7.363492971078043e-05,0.0026015303011830255,0.011364444989545095,4.368369257270309,0.00012025400967715964,8.896600243236955e-06
20,153,388,1414,6.813328461280405e-05,0.0023002848699946684,0.009768671223685587,4.246722373871993,8.857780315523956e-05,6.849134321223308e-06
21,174,448,1612,6.416061589553829e-05,0.002173718861379757,0.008575049464950444,3.9448751249770524,6.681788156274355e-05,6.713591763603344e-06
22,194,483,1769,4.603446973239321e-05,0.0018975136489957599,0.007375697191556617,3.887032483513429,4.919567465488643e-05,5.205234406649739e-06
23,216,528,1957,3.572629787617236e-05,0.0016416964739777787,0.0062351768995508716,3.7980083397774713,3.4897547120635826e-05,3.979883848056989e-06
24,236,559,2108,2.5729153464388126e-05,0.0014359256028393177,0.005217266810118545,3.6333823979475106,2.4212682835536244e-05,3.0071901324282954e-06
25,268,619,2367,1.2310990850279666e-05,0.0010701349752084883,0.004097976624254867,3.8294016354866653,1.5364799426598284e-05,1.428612986341032e-06
26,292,678,2577,1.1703493640830816e-05,0.0008994068016869822,0.003507068648801925,3.899313016339051,1.126074042212192e-05,1.0387900852874394e-06
27,322,746,2835,1.0577211641593874e-05,0.0007844424156568294,0.0029508689171531656,3.7617406431067906,7.930757160071552e-06,7.768702061491446e-07
28,358,824,3138,7.35776363494527e-06,0.0006169493166937824,0.002388364192800313,3.8712486231437997,5.245489021134741e-06,4.587944963159493e-07
29,391,900,3423,4.708289209668248e-06,0.0005546647753958846,0.0020558823132008053,3.706531231829976,3.869339078609695e-06,3.5731300712219913e-07
30,433,997,3783,4.30271579507664e-06,0.0004545231281175168,0.001746569287445993,3.8426411757740477,2.820349161388271e-06,2.301551144613322e-07
31,487,1131,4260,3.778688335697623e-06,0.000395541729614924,0.0014839547760213008,3.7517021970500846,2.0273900571867717e-06,1.7473172008965767e-07
32,553,1299,4848,3.1184028860565053e-06,0.0003461142619270341,0.001250269754064086,3.6123034835463117,1.4248453735450943e-06,1.383290843823755e-07


==> new_results/problem2/problem2_voronoi_p3.txt <==
Solving problem 2 on Quad mesh with polynomial order 3
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 21 64 235 0.0011826811697413517 0.03843343565022676 0.1976644439167236 5.143033417975407 0.19203760768412767 0.046827231648525286
[ 1 ] 25 76 273 0.0009155674283550075 0.035641763179964606 0.1670395658233206 4.686624648166087 0.1609256068003071 0.04477907576532161
[ 2 ] 28 83 300 0.0007793717201388928 0.03122939102619434 0.14582791045455107 4.669572657764434 0.14064189015642695 0.038543977490239655
[ 3 ] 31 90 327 0.000589898909712357 0.02683291797171165 0.11510264889014502 4.28960611035635 0.11097662215037808 0.030541923934490692
[ 4 ] 34 100 357 0.0005097369112758615 0.02553902385215173 0.10600962363874611 4.150887843343101 0.10093333646958155 0.0324114469462077
[ 5 ] 37 107 384 0.00047674872990013456 0.022394155191416507 0.09131795402897358 4.077758381525149 0.08689335889536254 0.02808047200314575
[ 6 ] 40 114 411 0.00044753971714778083 0.018981954781948158 0.07734492692248446 4.074655524732337 0.07373495323085476 0.023353680495547632
[ 7 ] 43 124 441 0.0004371082191502942 0.018373972525499323 0.07106693458287389 3.8678045525673603 0.06674479400744482 0.024405771118943057
[ 8 ] 46 131 468 0.0004327405203833746 0.016475452569608515 0.0637045693380094 3.8666354729169745 0.05982490323514136 0.021891850251799645
[ 9 ] 49 138 495 0.0004291908991231214 0.014484651818204797 0.05678574109455806 3.9204077396729575 0.05340393204731959 0.019303896848653457
[ 10 ] 52 148 525 0.00042805717803706184 0.014213075755920434 0.05292712327902935 3.723833193317262 0.049074369705811006 0.01982389004637963
[ 11 ] 58 162 579 0.0004271902129719017 0.012176715361154462 0.0460335976973031 3.7804610136619554 0.04265331741213644 0.01731434753886752
[ 12 ] 61 172 609 0.00042706600863114173 0.012063762278689303 0.04400687665513633 3.6478567497035894 0.0403538090242896 0.017554922106678396
[ 13 ] 72 197 706 0.00039046593164993455 0.01025690240406616 0.03657200615846561 3.565599507310054 0.033180176980326014 0.015381400781758795
[ 14 ] 85 226 816 0.0002805485152950701 0.008009929506416132 0.02727912256202644 3.405663250865723 0.024265045898395603 0.012464271952377107
[ 15 ] 97 250 915 0.00018684758617060782 0.005511673137184141 0.01995285580582394 3.620108687362701 0.01828285796196007 0.007990842230378185
[ 16 ] 106 270 990 7.428163097334522e-05 0.003546925674663416 0.014805937157422604 4.174301498107261 0.014203580502596066 0.004180200475553798
[ 17 ] 112 284 1044 7.427596159899888e-05 0.0029929671491032168 0.013367198328534583 4.466202822352995 0.012939795248172764 0.003353161208433513
[ 18 ] 118 301 1101 7.427497494408327e-05 0.0028398476976471774 0.012549962121001363 4.419237739896772 0.012124604420683971 0.003239678514991844
[ 19 ] 130 332 1209 7.363492971078043e-05 0.0026015303011830255 0.011364444989545095 4.368369257270309 0.010966038923748157 0.0029827169230815308
[ 20 ] 153 388 1414 6.813328461280405e-05 0.0023002848699946684 0.009768671223685587 4.246722373871993 0.009411578143714239 0.002617085081005833
[ 21 ] 174 448 1612 6.416061589553829e-05 0.002173718861379757 0.008575049464950444 3.9448751249770524 0.008174220547718512 0.0025910599691252507
[ 22 ] 194 483 1769 4.603446973239321e-05 0.0018975136489957599 0.007375697191556617 3.887032483513429 0.00701396283529407 0.0022814982810972573
[ 23 ] 216 528 1957 3.572629787617236e-05 0.0016416964739777787 0.0062351768995508716 3.7980083397774713 0.005907414588518046 0.0019949646232595175
[ 24 ] 236 559 2108 2.5729153464388126e-05 0.0014359256028393177 0.005217266810118545 3.6333823979475106 0.004920638458120678 0.0017341251778427921
[ 25 ] 268 619 2367 1.2310990850279666e-05 0.0010701349752084883 0.004097976624254867 3.8294016354866653 0.003919795839912876 0.0011952459940702718
[ 26 ] 292 678 2577 1.1703493640830816e-05 0.0008994068016869822 0.003507068648801925 3.899313016339051 0.003355702671888843 0.0010192105205929928
[ 27 ] 322 746 2835 1.0577211641593874e-05 0.0007844424156568294 0.0029508689171531656 3.7617406431067906 0.002816160002569377 0.0008814024087493434
[ 28 ] 358 824 3138 7.35776363494527e-06 0.0006169493166937824 0.002388364192800313 3.8712486231437997 0.00229030325964374 0.0006773437061905495
[ 29 ] 391 900 3423 4.708289209668248e-06 0.0005546647753958846 0.0020558823132008053 3.706531231829976 0.001967063567506067 0.0005977566454019555
[ 30 ] 433 997 3783 4.30271579507664e-06 0.0004545231281175168 0.001746569287445993 3.8426411757740477 0.0016793895204473175 0.00047974484307945634
[ 31 ] 487 1131 4260 3.778688335697623e-06 0.000395541729614924 0.0014839547760213008 3.7517021970500846 0.0014238644799231322 0.000418009234455003
[ 32 ] 553 1299 4848 3.1184028860565053e-06 0.0003461142619270341 0.001250269754064086 3.6123034835463117 0.001193668870979341 0.00037192618136180667


==> new_results/problem3/problem3_quad_p1.txt <==
Solving problem 3 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

Solving problem 3 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

Solving problem 3 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 



==> new_results/problem3/problem3_quads_p1.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,12,24,21,0.0541156150326589,1.9051650789380692,0.6982255601891542,0.36649084528588044,0.3880390471421977,0.09947988575926048
1,15,34,26,0.03730845111617856,1.6217804620714211,0.5608901600424181,0.3458483889527319,0.2154150672339314,0.09918270439847804
2,21,48,34,0.20093274113253273,2.086667391941638,11.208325827026956,5.3714002865581945,124.90209469137025,0.7244731534292441
3,30,71,47,0.45484474502816274,2.71996510303217,19.18566397187347,7.053643427441633,363.61795450630444,4.4717475353392615
4,33,75,50,0.35180148208761447,2.541262203401413,15.510568835059402,6.103490153160469,239.61531756274903,0.9624280243669716
5,36,83,54,0.5224561068449776,3.1043673930360667,17.090733536342377,5.505383665181351,289.7249675556999,2.36820525455812
6,39,91,58,0.31898228578370436,2.4228699861892293,10.22004505773837,4.2181566142609235,103.22163082587353,1.227690156328947
7,45,107,66,0.12169929700961604,1.7350198614364718,9.717568719663287,5.600840045495409,94.11875389239847,0.3123879289799163
8,48,115,70,0.12444711465418722,1.6855691270607946,10.25757352414482,6.0855252742030395,104.80916858416049,0.4086460190763006
9,51,123,74,0.13583075253076365,1.6317128706940938,9.523755593531964,5.836661440000025,90.11148866446128,0.5904319408701042
10,54,129,77,0.11660029491545533,1.5046403649304163,9.64344545467693,6.409136481675408,92.46076393010253,0.53527630722661
11,57,139,82,0.04749387530214595,1.3664604046447053,7.970004179910035,5.832590650134735,63.04269783593336,0.4782687918500699
12,60,147,86,0.02838046914034364,1.2760664191035616,7.39981775998664,5.7989283701901835,54.25549955170746,0.5018033293062416
13,63,155,90,0.03002083897524993,1.1834508752100579,5.474938426017609,4.626248998333647,29.393774688212282,0.5811760804718844
14,66,161,93,0.02543615175452402,1.012217777846327,5.29034446963775,5.226488395505063,27.468249943233598,0.5194946641931324
15,69,171,98,0.024770440639325583,0.9651055159092206,4.350564873984353,4.507864479342147,18.339357187242523,0.5880575355039639
16,72,181,103,0.023904176109011098,0.9151683047394964,3.5120703775823903,3.837622390760249,11.646855636401147,0.6877827006905672
17,78,193,109,0.023185586898613036,0.7818814859635425,3.122508006345354,3.993582227487287,9.207582220821978,0.5424740288688579
18,87,219,122,0.02294843096677369,0.747686947266385,2.532831194401236,3.387555719223813,5.841686715637758,0.5735471436942339
19,132,322,175,0.022352772412282645,0.6621348711395608,2.253014616600497,3.402652110321524,4.553970342193841,0.522104520421645
20,195,460,246,0.021238685104876004,0.5162358787723873,1.9788880262880941,3.833301999454018,3.5499779451626194,0.36601987542376957
21,225,536,284,0.021236614114498772,0.46727506289988907,1.6997926730907864,3.6376704173810297,2.523751005778545,0.3655441257145764
22,255,624,328,0.01487038393904979,0.4398824373974134,1.508180711713342,3.428599515444556,1.9324263968595001,0.3421826623246622
23,285,722,377,0.014830432361477297,0.3998040484686467,1.3803540596936843,3.4525764933616823,1.6018344150218469,0.3035429150909885
24,366,898,465,0.014340143708921912,0.3495601625180413,1.1865631898890532,3.3944462702548748,1.1218351515182694,0.2860970520814159
25,417,978,507,0.008905618371251412,0.28124719560819383,1.0757920655369793,3.825076595734906,0.9857276218450154,0.17160094642730483
26,525,1222,630,0.007482126266476372,0.25421077956406646,0.9656038140416742,3.798437720452062,0.797130707614799,0.13526001807702914
27,615,1432,736,0.005388901468639289,0.23003821237315036,0.8711192291945627,3.786845760136146,0.6454221508167075,0.11342656065582157
28,756,1820,930,0.0053421717157185146,0.21123861799670873,0.7692399815342402,3.6415688988564847,0.4891259790870075,0.10260417010379075
29,924,2243,1145,0.003906698580583308,0.1869354863956283,0.6803897451246689,3.6397035054366254,0.378276339304398,0.08465386596641383
30,1140,2701,1374,0.003701289203765506,0.16627500426273392,0.6071132716922834,3.6512599977623426,0.2971716865702195,0.07141483809468879
31,1416,3185,1620,0.002393627588932574,0.1331282569228174,0.535848988160927,4.0250582449343675,0.2446927697603884,0.04244136835270079
32,1758,3930,1994,0.0023314947194176118,0.12132513899956053,0.4834923432254329,3.9850961409340253,0.1973386846228168,0.036426161334802976
33,2271,5116,2592,0.001530140900123857,0.11220729008013214,0.4348379039018557,3.87530884661165,0.15724396339633193,0.0318400392734276
34,2772,6348,3209,0.0016020477837030583,0.10373102443369364,0.3958421422456198,3.816043892429191,0.12902541771490986,0.027665583862691634
35,3420,7960,4018,0.0013402097454329092,0.09467898833520025,0.34879912730021917,3.684018317404653,0.09814447630290604,0.02351635490248845
36,4275,9718,4901,0.00099855389871648,0.07883330066901738,0.3083857780425488,3.9118719554482495,0.07868332655579034,0.016418461543117838


==> new_results/problem3/problem3_quads_p1.txt <==
Solving problem 3 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 12 24 21 0.0541156150326589 1.9051650789380692 0.6982255601891542 0.36649084528588044 0.6229278025118141 0.3154043210852706
[ 1 ] 15 34 26 0.03730845111617856 1.6217804620714211 0.5608901600424181 0.3458483889527319 0.46412828747441304 0.3149328569687165
[ 2 ] 21 48 34 0.20093274113253273 2.086667391941638 11.208325827026956 5.3714002865581945 11.17596057130528 0.8511598871124297
[ 3 ] 30 71 47 0.45484474502816274 2.71996510303217 19.18566397187347 7.053643427441633 19.068769087340286 2.1146506887283443
[ 4 ] 33 75 50 0.35180148208761447 2.541262203401413 15.510568835059402 6.103490153160469 15.479512833508329 0.9810341606524065
[ 5 ] 36 83 54 0.5224561068449776 3.1043673930360667 17.090733536342377 5.505383665181351 17.02130921978976 1.5388974152158812
[ 6 ] 39 91 58 0.31898228578370436 2.4228699861892293 10.22004505773837 4.2181566142609235 10.159804664749885 1.1080118033346698
[ 7 ] 45 107 66 0.12169929700961604 1.7350198614364718 9.717568719663287 5.600840045495409 9.701482046182349 0.558916746018507
[ 8 ] 48 115 70 0.12444711465418722 1.6855691270607946 10.25757352414482 6.0855252742030395 10.237634911646365 0.6392542679374934
[ 9 ] 51 123 74 0.13583075253076365 1.6317128706940938 9.523755593531964 5.836661440000025 9.492707130448157 0.7683956929018435
[ 10 ] 54 129 77 0.11660029491545533 1.5046403649304163 9.64344545467693 6.409136481675408 9.615652028339136 0.731625797267025
[ 11 ] 57 139 82 0.04749387530214595 1.3664604046447053 7.970004179910035 5.832590650134735 7.939943188457544 0.6915698025868899
[ 12 ] 60 147 86 0.02838046914034364 1.2760664191035616 7.39981775998664 5.7989283701901835 7.365833255763224 0.7083807798820078
[ 13 ] 63 155 90 0.03002083897524993 1.1834508752100579 5.474938426017609 4.626248998333647 5.421602594087129 0.7623490542211516
[ 14 ] 66 161 93 0.02543615175452402 1.012217777846327 5.29034446963775 5.226488395505063 5.2410161174369225 0.7207597825858019
[ 15 ] 69 171 98 0.024770440639325583 0.9651055159092206 4.350564873984353 4.507864479342147 4.282447569701528 0.7668490956530912
[ 16 ] 72 181 103 0.023904176109011098 0.9151683047394964 3.5120703775823903 3.837622390760249 3.41274898526117 0.8293266549982384
[ 17 ] 78 193 109 0.023185586898613036 0.7818814859635425 3.122508006345354 3.993582227487287 3.034399812289405 0.7365283625691939
[ 18 ] 87 219 122 0.02294843096677369 0.747686947266385 2.532831194401236 3.387555719223813 2.416958153472616 0.7573289534239622
[ 19 ] 132 322 175 0.022352772412282645 0.6621348711395608 2.253014616600497 3.402652110321524 2.13400336039891 0.7225680040118335
[ 20 ] 195 460 246 0.021238685104876004 0.5162358787723873 1.9788880262880941 3.833301999454018 1.8841385153864403 0.6049957647982088
[ 21 ] 225 536 284 0.021236614114498772 0.46727506289988907 1.6997926730907864 3.6376704173810297 1.5886318030867144 0.6046024526203779
[ 22 ] 255 624 328 0.01487038393904979 0.4398824373974134 1.508180711713342 3.428599515444556 1.3901174039841024 0.5849638128334625
[ 23 ] 285 722 377 0.014830432361477297 0.3998040484686467 1.3803540596936843 3.4525764933616823 1.2656359725536592 0.5509472888498396
[ 24 ] 366 898 465 0.014340143708921912 0.3495601625180413 1.1865631898890532 3.3944462702548748 1.0591671971498502 0.5348804091396654
[ 25 ] 417 978 507 0.008905618371251412 0.28124719560819383 1.0757920655369793 3.825076595734906 0.9928381649820959 0.41424744589110607
[ 26 ] 525 1222 630 0.007482126266476372 0.25421077956406646 0.9656038140416742 3.798437720452062 0.8928217669920459 0.36777713098700027
[ 27 ] 615 1432 736 0.005388901468639289 0.23003821237315036 0.8711192291945627 3.786845760136146 0.8033816968394958 0.3367885993554734
[ 28 ] 756 1820 930 0.0053421717157185146 0.21123861799670873 0.7692399815342402 3.6415688988564847 0.6993754207055088 0.3203188569282033
[ 29 ] 924 2243 1145 0.003906698580583308 0.1869354863956283 0.6803897451246689 3.6397035054366254 0.6150417378555686 0.29095337421383144
[ 30 ] 1140 2701 1374 0.003701289203765506 0.16627500426273392 0.6071132716922834 3.6512599977623426 0.5451345582241319 0.26723554796225896
[ 31 ] 1416 3185 1620 0.002393627588932574 0.1331282569228174 0.535848988160927 4.0250582449343675 0.4946643000666092 0.2060130295702211
[ 32 ] 1758 3930 1994 0.0023314947194176118 0.12132513899956053 0.4834923432254329 3.9850961409340253 0.4442281898110664 0.19085638929520535
[ 33 ] 2271 5116 2592 0.001530140900123857 0.11220729008013214 0.4348379039018557 3.87530884661165 0.3965399896559386 0.17843777423356189
[ 34 ] 2772 6348 3209 0.0016020477837030583 0.10373102443369364 0.3958421422456198 3.816043892429191 0.35920108256366634 0.16632974437150932
[ 35 ] 3420 7960 4018 0.0013402097454329092 0.09467898833520025 0.34879912730021917 3.684018317404653 0.31328018817490844 0.15335043169971335
[ 36 ] 4275 9718 4901 0.00099855389871648 0.07883330066901738 0.3083857780425488 3.9118719554482495 0.2805054840030589 0.12813454469079694


==> new_results/problem3/problem3_quads_p2.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,12,24,65,0.4191018938020955,2.8638151851573745,21.614113641998067,7.5473144195966375,466.6301969211412,0.5397116080657725
1,15,32,81,0.7775367241594685,4.319217598839787,34.2635492649737,7.932813867534123,1171.3971839466474,2.5936242866323482
2,18,38,95,1.030057377229418,5.63660283800766,37.37555006125035,6.630864571338379,1392.085492968774,4.846249412257066
3,21,45,109,0.7750688916255967,4.6277164356189715,24.236049378216048,5.237150917820746,584.0319703311507,3.3541191321758106
4,27,60,137,0.13938449403692732,1.9259633403537275,19.4589876653592,10.103508855877449,378.5099356109527,0.14226534964871007
5,30,70,153,0.22516678819884448,1.835615210572838,20.028002171906348,10.910784600469853,400.15364197419615,0.9672290236892991
6,33,76,165,0.22331452341815378,1.7724688712652326,20.36842099206643,11.491553573816471,413.7874311997514,1.0851425103010115
7,36,86,181,0.11103632630173946,1.4844685004056402,18.664442126446094,12.57314797945926,347.3858851407467,0.9755147507088964
8,39,92,193,0.10870491417696791,1.3620929489442586,15.556932308808172,11.421344131372354,241.357265736872,0.6608771239675661
9,42,100,207,0.04982956586854461,1.190174708204546,15.099069725741376,12.686431346301486,227.22146308227184,0.7604435005279413
10,45,108,221,0.022848536104819524,1.0406170669104153,11.356342774205128,10.913085260000615,128.2406530414543,0.7258681637867141
11,48,118,237,0.019921316520603718,0.9748135078705816,8.51565580033085,8.73567685672797,71.96366517988993,0.552728529818495
12,51,124,249,0.013490989417746617,0.7447700306687056,8.50640607995917,11.421520374982778,71.97409480236885,0.3848495947974726
13,54,134,265,0.012985830928108958,0.6652177479993794,4.771662593395395,7.173083712432529,22.50569203706587,0.263071868142994
14,57,140,277,0.01239415793457513,0.541822139668429,4.263064013365871,7.868013691678742,18.000702680214413,0.17301210184071536
15,60,146,289,0.012011260074832187,0.37982201431602103,3.658544893060948,9.632261309680041,13.30097938495763,0.08397134958471142
16,66,164,319,0.01198376251978904,0.31749214593661185,2.2920365993189393,7.219191493878877,5.185476913910199,0.06795485870732865
17,69,172,333,0.011965473042323873,0.2772976499373985,1.7133320475815148,6.17867496521629,2.8742807092076035,0.061225996062262755
18,72,178,345,0.011912529407235096,0.22992983598020722,1.277242400850508,5.554922419726579,1.5768662039415455,0.05448194658882444
19,132,330,621,0.0070328568170400525,0.20815041642244012,1.0005777633823423,4.806993810435984,0.9550865763484968,0.04606928422671386
20,180,444,833,0.006921581473170043,0.17545768569111939,0.7656620601570493,4.363798924744409,0.5508893186009874,0.03534907176294955
21,198,485,911,0.003186499297808335,0.13844569468960277,0.6340476113299904,4.579756797432627,0.37764321722236643,0.024373156210900138
22,222,530,1005,0.0031518649511440423,0.0994156280276239,0.5017818834126984,5.047313922045253,0.24208694633986,0.009698112181334761
23,237,562,1069,0.0015240470774963244,0.08036835382756896,0.4463906018619944,5.55430813998915,0.1936723130802889,0.005592256350424707
24,258,604,1153,0.001421177869232582,0.07340432709079428,0.3874945616946252,5.278906258691408,0.14478760477707844,0.005364430565831246
25,282,662,1261,0.0011335455507219712,0.06348806394596422,0.34697800381312033,5.465247831599326,0.11630406255202012,0.004089672578117626
26,339,810,1525,0.0011343636844504765,0.05003700117559004,0.2925629675607212,5.84693248370457,0.08265938348945859,0.002933706498477018
27,393,982,1805,0.0011484191258448807,0.04779145878088553,0.230646928749232,4.826111916916012,0.05041110094881632,0.0027869047926369905
28,462,1147,2111,0.0009271527734243442,0.04271888126728919,0.19879777967498222,4.653627945711354,0.037232018287185566,0.002288538916517202
29,528,1299,2395,0.0009200848910240086,0.04083626345041462,0.16997154083994437,4.162269671081246,0.026730891482166397,0.002159433213338481
30,597,1418,2657,0.0004952406841119339,0.037719188048736134,0.1427591362749052,3.7847881584950676,0.018505622676595904,0.001874548313361049
31,669,1518,2903,0.0004598878892683371,0.021995065827798876,0.11569090882051519,5.259857357384995,0.012884857909354805,0.0004995284743619568
32,744,1675,3213,0.00034246619496196886,0.018873086561825063,0.10038343359649243,5.318866803670568,0.009727485769406068,0.0003493479712153389
33,837,1871,3597,0.0003275584264131385,0.01631232973700415,0.08814299391174546,5.403458324643541,0.007483490265380974,0.0002856971103450236
34,1053,2435,4599,0.00016550317547571797,0.014004624561830345,0.0748553701290816,5.345046545060564,0.005372925158152384,0.000230401279009417


==> new_results/problem3/problem3_quads_p2.txt <==
Solving problem 3 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 12 24 65 0.4191018938020955 2.8638151851573745 21.614113641998067 7.5473144195966375 21.6016248676145 0.7346506707720156
[ 1 ] 15 32 81 0.7775367241594685 4.319217598839787 34.2635492649737 7.932813867534123 34.22568018238129 1.6104733113691603
[ 2 ] 18 38 95 1.030057377229418 5.63660283800766 37.37555006125035 6.630864571338379 37.31066192080722 2.2014198627833506
[ 3 ] 21 45 109 0.7750688916255967 4.6277164356189715 24.236049378216048 5.237150917820746 24.16675340899457 1.8314254372416614
[ 4 ] 27 60 137 0.13938449403692732 1.9259633403537275 19.4589876653592 10.103508855877449 19.455331804185523 0.37718079172819774
[ 5 ] 30 70 153 0.22516678819884448 1.835615210572838 20.028002171906348 10.910784600469853 20.00384068058422 0.9834780239991634
[ 6 ] 33 76 165 0.22331452341815378 1.7724688712652326 20.36842099206643 11.491553573816471 20.341765685400848 1.0417017376874302
[ 7 ] 36 86 181 0.11103632630173946 1.4844685004056402 18.664442126446094 12.57314797945926 18.63829083206791 0.9876815026661664
[ 8 ] 39 92 193 0.10870491417696791 1.3620929489442586 15.556932308808172 11.421344131372354 15.53567718951678 0.8129434937113195
[ 9 ] 42 100 207 0.04982956586854461 1.190174708204546 15.099069725741376 12.686431346301486 15.073866892150528 0.8720341166077973
[ 10 ] 45 108 221 0.022848536104819524 1.0406170669104153 11.356342774205128 10.913085260000615 11.324338967085641 0.8519789690988353
[ 11 ] 48 118 237 0.019921316520603718 0.9748135078705816 8.51565580033085 8.73567685672797 8.483140054242293 0.7434571472643833
[ 12 ] 51 124 249 0.013490989417746617 0.7447700306687056 8.50640607995917 11.421520374982778 8.48375475849985 0.6203624704940431
[ 13 ] 54 134 265 0.012985830928108958 0.6652177479993794 4.771662593395395 7.173083712432529 4.744016445699348 0.5129053208370858
[ 14 ] 57 140 277 0.01239415793457513 0.541822139668429 4.263064013365871 7.868013691678742 4.242723497968541 0.4159472344429223
[ 15 ] 60 146 289 0.012011260074832187 0.37982201431602103 3.658544893060948 9.632261309680041 3.647050779048412 0.28977810404637444
[ 16 ] 66 164 319 0.01198376251978904 0.31749214593661185 2.2920365993189393 7.219191493878877 2.27716422638118 0.2606815273611244
[ 17 ] 69 172 333 0.011965473042323873 0.2772976499373985 1.7133320475815148 6.17867496521629 1.6953703752300273 0.24743887338545403
[ 18 ] 72 178 345 0.011912529407235096 0.22992983598020722 1.277242400850508 5.554922419726579 1.2557333331330922 0.23341368123746398
[ 19 ] 132 330 621 0.0070328568170400525 0.20815041642244012 1.0005777633823423 4.806993810435984 0.9772853095941312 0.21463756480801272
[ 20 ] 180 444 833 0.006921581473170043 0.17545768569111939 0.7656620601570493 4.363798924744409 0.7422191850127478 0.18801348824738492
[ 21 ] 198 485 911 0.003186499297808335 0.13844569468960277 0.6340476113299904 4.579756797432627 0.614526823842838 0.1561190449973998
[ 22 ] 222 530 1005 0.0031518649511440423 0.0994156280276239 0.5017818834126984 5.047313922045253 0.4920233188984644 0.09847899360439648
[ 23 ] 237 562 1069 0.0015240470774963244 0.08036835382756896 0.4463906018619944 5.55430813998915 0.44008216628294416 0.07478139040178851
[ 24 ] 258 604 1153 0.001421177869232582 0.07340432709079428 0.3874945616946252 5.278906258691408 0.3805096644989171 0.07324227307935798
[ 25 ] 282 662 1261 0.0011335455507219712 0.06348806394596422 0.34697800381312033 5.465247831599326 0.3410338143821227 0.06395054791100406
[ 26 ] 339 810 1525 0.0011343636844504765 0.05003700117559004 0.2925629675607212 5.84693248370457 0.28750544949523754 0.054163700930392654
[ 27 ] 393 982 1805 0.0011484191258448807 0.04779145878088553 0.230646928749232 4.826111916916012 0.22452416562324937 0.052791143126825646
[ 28 ] 462 1147 2111 0.0009271527734243442 0.04271888126728919 0.19879777967498222 4.653627945711354 0.19295600091001464 0.047838675948621345
[ 29 ] 528 1299 2395 0.0009200848910240086 0.04083626345041462 0.16997154083994437 4.162269671081246 0.16349584545842868 0.04646970210081491
[ 30 ] 597 1418 2657 0.0004952406841119339 0.037719188048736134 0.1427591362749052 3.7847881584950676 0.1360353728873336 0.04329605424702174
[ 31 ] 669 1518 2903 0.0004598878892683371 0.021995065827798876 0.11569090882051519 5.259857357384995 0.11351148800608159 0.022350133654230275
[ 32 ] 744 1675 3213 0.00034246619496196886 0.018873086561825063 0.10038343359649243 5.318866803670568 0.09862801716249835 0.01869085260803634
[ 33 ] 837 1871 3597 0.0003275584264131385 0.01631232973700415 0.08814299391174546 5.403458324643541 0.08650716886698451 0.01690257703266054
[ 34 ] 1053 2435 4599 0.00016550317547571797 0.014004624561830345 0.0748553701290816 5.345046545060564 0.07330023982329378 0.015178974899821694


==> new_results/problem3/problem3_quads_p3.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,12,24,121,0.844033979368312,4.80371901589525,61.37337155866145,12.77622012352934,3762.455270863393,4.235465614120585
1,15,32,151,0.4211119957563387,3.159046185204074,16.226675932198898,5.136574453453474,262.1599599572645,1.1450518513384509
2,18,39,178,0.13065701094311416,2.3385686724284795,21.739040626297385,9.295874387867578,472.5037584686433,0.08212888316495537
3,24,56,235,0.20395149543801,1.6444190476904543,33.42246276515603,20.324784495835807,1113.9039094225702,3.1571078656709233
4,30,68,286,0.11263373098590442,1.2842587609049931,30.528730380927634,23.771479167807748,929.8955324286776,2.1078462426963824
5,33,76,313,0.037448040881657645,1.0746663722491527,24.199964546910163,22.518583601217955,584.0119514311776,1.6263326405312455
6,39,92,367,0.02676741756482655,0.896175732111481,18.11752313133736,20.216484872504456,327.29205939174307,0.9525850228012018
7,42,100,394,0.013813315100394859,0.8375607311302056,14.472277714532964,17.279078610817933,208.71264154972812,0.7341806968393882
8,45,108,421,0.00956904613686186,0.7207098801452015,9.957539749577276,13.816294217544414,98.55923821322835,0.593359651183107
9,48,114,445,0.00668881712365977,0.5902062326976244,9.224039744954723,15.628502774013233,84.78090296316375,0.30200625334065023
10,51,124,475,0.005804558609224739,0.5175668124770385,6.959566224118401,13.446701095092253,48.22390012526889,0.21166190262076157
11,54,134,505,0.006641395716497374,0.42210344033984365,4.137810267227107,9.802834736186172,16.99604923419276,0.12542457337730184
12,57,140,529,0.005188871369998969,0.31473010648871297,3.0341363945166284,9.64043900460295,9.150017203398486,0.055966457131878755
13,60,146,553,0.00475109882430162,0.12276805413347608,1.281024113956947,10.434506948885822,1.6281298789426577,0.012892901596523343
14,66,166,613,0.004728803860204884,0.10925576925706545,0.8944709676333987,8.186944943189388,0.7887922213347677,0.011286090604261001
15,69,172,637,0.004724485579840086,0.1010870229556143,0.7855919121781919,7.771441765805418,0.6063867933136903,0.010767859166097793
16,72,178,661,0.004718554386961983,0.09218542581061083,0.6570363226356178,7.127334032013452,0.42140538633116925,0.010291342931366465
17,87,216,796,0.0017567697642914674,0.07688745880805993,0.5971566358450864,7.76663249250849,0.3507007454816775,0.0058953022521436305
18,135,325,1207,0.0018345699360526892,0.07308605663561082,0.5144802072237642,7.0393756471064854,0.25902661264732774,0.005663270977679602
19,165,388,1453,0.0017665139674351944,0.062039650666745154,0.405190224222273,6.531149351546323,0.15992590316403815,0.0042532146412577465
20,174,410,1531,0.0017105772983916558,0.053915881344019013,0.3275405820053301,6.075029728539619,0.10396504889274465,0.0033177839676457044
21,177,420,1561,0.001188047456894416,0.051488507579406775,0.3068701889048081,5.959974435684424,0.09037699038108403,0.003792322457388586
22,186,440,1639,0.00063955647423826,0.0402710946867053,0.28140346214705114,6.987728154306938,0.07740163048108055,0.0017862780272662887
23,198,470,1747,0.0005110787049185776,0.029902178502662552,0.25176805304288247,8.419722764361952,0.06252370551952637,0.0008634470134773198
24,213,508,1879,0.0002274752904833967,0.027238120845553875,0.21183121186387055,7.777012704547426,0.0440816980744171,0.0007907642452989125
25,225,536,1981,0.0002237476958210973,0.02207584062281106,0.17871874581964195,8.095671139923484,0.03142502396989147,0.000515366137454322
26,243,590,2155,0.00019768989566193746,0.017378181181146313,0.15467303217062364,8.900415443845716,0.023645374863841676,0.0002783720170130982
27,264,640,2335,0.0001957829516550482,0.015877456986368194,0.1259850682775813,7.93483921170421,0.015627293739360372,0.00024494368954644866
28,288,710,2560,0.00019085862887667087,0.014823681221058394,0.10014731340610197,6.7559003673010425,0.009777495846765207,0.00025198853569480435
29,306,748,2710,0.00018780197089323183,0.011842873570792466,0.08426742010021118,7.115453829384453,0.006956813799181993,0.0001441842911634834
30,330,798,2908,0.00018710326275826693,0.010026985074995961,0.07308728699879828,7.289059119181717,0.005246508016450504,9.524350439420529e-05
31,357,842,3109,0.0001831056652495687,0.008665368187939499,0.05820415908028897,6.716870860870955,0.003312127273432825,7.55968608107593e-05
32,405,944,3505,0.00017405530143067938,0.006691752632699088,0.04234115949723404,6.327364716133556,0.0017433634097727619,4.9410377797450824e-05
33,441,1044,3844,8.250113964302612e-05,0.005605516431122256,0.03670618349435146,6.548225118127551,0.0013112767929578696,3.606711376312986e-05
34,480,1160,4213,8.251322004156651e-05,0.005343832507921944,0.03229445955669144,6.043314327089527,0.0010071721247373654,3.575999332141363e-05
35,537,1309,4726,7.319859741163447e-05,0.004940373536400085,0.028432312422565276,5.75509366105202,0.0007775507812471369,3.084560844722288e-05


==> new_results/problem3/problem3_quads_p3.txt <==
Solving problem 3 on Quad mesh with polynomial order 3
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 12 24 121 0.844033979368312 4.80371901589525 61.37337155866145 12.77622012352934 61.33885612614073 2.058024687441962
[ 1 ] 15 32 151 0.4211119957563387 3.159046185204074 16.226675932198898 5.136574453453474 16.19135448186051 1.0700709562166664
[ 2 ] 18 39 178 0.13065701094311416 2.3385686724284795 21.739040626297385 9.295874387867578 21.73715157210446 0.2865813726761657
[ 3 ] 24 56 235 0.20395149543801 1.6444190476904543 33.42246276515603 20.324784495835807 33.37519901697322 1.7768252209125475
[ 4 ] 30 68 286 0.11263373098590442 1.2842587609049931 30.528730380927634 23.771479167807748 30.49418850254385 1.4518423615173868
[ 5 ] 33 76 313 0.037448040881657645 1.0746663722491527 24.199964546910163 22.518583601217955 24.166339222794537 1.2752774758974008
[ 6 ] 39 92 367 0.02676741756482655 0.896175732111481 18.11752313133736 20.216484872504456 18.091214978318707 0.9760046223257356
[ 7 ] 42 100 394 0.013813315100394859 0.8375607311302056 14.472277714532964 17.279078610817933 14.446890376469536 0.8568434494348359
[ 8 ] 45 108 421 0.00956904613686186 0.7207098801452015 9.957539749577276 13.816294217544414 9.927700550138907 0.7702984169678054
[ 9 ] 48 114 445 0.00668881712365977 0.5902062326976244 9.224039744954723 15.628502774013233 9.207654585352545 0.5495509560911074
[ 10 ] 51 124 475 0.005804558609224739 0.5175668124770385 6.959566224118401 13.446701095092253 6.944343030501078 0.4600672805370553
[ 11 ] 54 134 505 0.006641395716497374 0.42210344033984365 4.137810267227107 9.802834736186172 4.122626497051699 0.35415331902624014
[ 12 ] 57 140 529 0.005188871369998969 0.31473010648871297 3.0341363945166284 9.64043900460295 3.0248995360835518 0.23657230846377342
[ 13 ] 60 146 553 0.00475109882430162 0.12276805413347608 1.281024113956947 10.434506948885822 1.2759819273573814 0.11354691363715415
[ 14 ] 66 166 613 0.004728803860204884 0.10925576925706545 0.8944709676333987 8.186944943189388 0.8881397532679007 0.1062360136877368
[ 15 ] 69 172 637 0.004724485579840086 0.1010870229556143 0.7855919121781919 7.771441765805418 0.7787084135372433 0.10376829557286654
[ 16 ] 72 178 661 0.004718554386961983 0.09218542581061083 0.6570363226356178 7.127334032013452 0.6491574434073518 0.10144625636940215
[ 17 ] 87 216 796 0.0017567697642914674 0.07688745880805993 0.5971566358450864 7.76663249250849 0.5921999201972907 0.07678087165527382
[ 18 ] 135 325 1207 0.0018345699360526892 0.07308605663561082 0.5144802072237642 7.0393756471064854 0.5089465715056225 0.07525470734565115
[ 19 ] 165 388 1453 0.0017665139674351944 0.062039650666745154 0.405190224222273 6.531149351546323 0.3999073682292415 0.06521667456454482
[ 20 ] 174 410 1531 0.0017105772983916558 0.053915881344019013 0.3275405820053301 6.075029728539619 0.3224361159869419 0.05760020805210433
[ 21 ] 177 420 1561 0.001188047456894416 0.051488507579406775 0.3068701889048081 5.959974435684424 0.3006276607052053 0.0615818354499814
[ 22 ] 186 440 1639 0.00063955647423826 0.0402710946867053 0.28140346214705114 6.987728154306938 0.27821148517104854 0.04226438249006235
[ 23 ] 198 470 1747 0.0005110787049185776 0.029902178502662552 0.25176805304288247 8.419722764361952 0.25004740654429186 0.029384468916033173
[ 24 ] 213 508 1879 0.0002274752904833967 0.027238120845553875 0.21183121186387055 7.777012704547426 0.20995641946465246 0.028120530672427084
[ 25 ] 225 536 1981 0.0002237476958210973 0.02207584062281106 0.17871874581964195 8.095671139923484 0.17727104662039841 0.02270167697449512
[ 26 ] 243 590 2155 0.00019768989566193746 0.017378181181146313 0.15467303217062364 8.900415443845716 0.15377052664227198 0.01668448431966353
[ 27 ] 264 640 2335 0.0001957829516550482 0.015877456986368194 0.1259850682775813 7.93483921170421 0.12500917462074682 0.015650676967672954
[ 28 ] 288 710 2560 0.00019085862887667087 0.014823681221058394 0.10014731340610197 6.7559003673010425 0.09888122090045817 0.015874146770608
[ 29 ] 306 748 2710 0.00018780197089323183 0.011842873570792466 0.08426742010021118 7.115453829384453 0.0834075164429561 0.012007676343218258
[ 30 ] 330 798 2908 0.00018710326275826693 0.010026985074995961 0.07308728699879828 7.289059119181717 0.07243278274683711 0.009759277862332095
[ 31 ] 357 842 3109 0.0001831056652495687 0.008665368187939499 0.05820415908028897 6.716870860870955 0.05755108403351604 0.00869464552530805
[ 32 ] 405 944 3505 0.00017405530143067938 0.006691752632699088 0.04234115949723404 6.327364716133556 0.04175360355433722 0.007029251581601758
[ 33 ] 441 1044 3844 8.250113964302612e-05 0.005605516431122256 0.03670618349435146 6.548225118127551 0.03621155606926979 0.0060055902093907355
[ 34 ] 480 1160 4213 8.251322004156651e-05 0.005343832507921944 0.03229445955669144 6.043314327089527 0.0317359752447812 0.005979965996677041
[ 35 ] 537 1309 4726 7.319859741163447e-05 0.004940373536400085 0.028432312422565276 5.75509366105202 0.027884597562940313 0.0055538822860430595


==> new_results/problem3/problem3_voronoi_p1.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,21,64,44,0.22086074316499366,2.3378887218150965,16.891932791969587,7.225293759428799,284.58212149825283,0.7552719501645697
1,25,75,50,0.15102369596861975,1.9829739273931741,6.671514737035746,3.3643986160756776,43.96020634739014,0.5489025390950033
2,37,102,65,0.44118091651992664,2.8523475176553683,14.745838848031239,5.169720294163991,214.58815500329735,2.851608328809931
3,40,110,69,0.0534668827353312,1.7511942857743048,14.645293063099043,8.363031550564653,214.26678981430075,0.21781908975620468
4,51,138,83,0.11430268002161684,1.687474193981776,8.207948587323896,4.8640439164028715,66.91378849711214,0.4566315150402005
5,63,170,99,0.04099705357708445,1.3774402408306847,5.08500928136261,3.69163694411601,25.30260824957417,0.5547111419697153
6,72,192,110,0.03179285384841002,1.2111495028591477,4.26192317965489,3.518907591171704,17.515637831255283,0.6483513580243674
7,81,216,122,0.02361847551527371,1.0570633275640484,3.519384986281091,3.3293984329125714,11.551161426351188,0.8349092553095669
8,90,236,132,0.020745044647736653,0.9072371618178368,3.1584152890707546,3.4813557270319686,9.285679362876506,0.6899077753593925
9,114,296,163,0.019363584765899118,0.7904068156601375,2.7432432216071767,3.4706725286978397,6.804407983907431,0.7209753889862895
10,138,352,191,0.018490694700395296,0.6844086458046675,2.2622403552064902,3.3053941809089027,4.570995261264857,0.546736163459931
11,165,422,226,0.018234619397721013,0.6496870049752388,2.0071223973857886,3.089368237344204,3.4672689657049656,0.5612713523827093
12,201,505,268,0.016256057699242703,0.5333913764584888,1.7789487132902786,3.335165868450679,2.697569350088742,0.46708917442839537
13,261,640,336,0.016302459062913516,0.4448379441305881,1.5456977978821826,3.474743596576875,2.057479409663596,0.33170227271423247
14,307,731,382,0.012597641168782078,0.37191420715285195,1.3777258033044941,3.704418322310195,1.6577888532259664,0.24033953586504753
15,361,859,446,0.01266939879170939,0.3570380704271988,1.2494748213148112,3.4995562793060273,1.3328830625908779,0.22830426650880176
16,445,1070,552,0.011019977267308531,0.30924090234434765,1.1140923555335738,3.602668169338749,1.0401239299707907,0.20107784668755624
17,565,1318,677,0.006605472873048757,0.27103315323486804,0.9743080668717908,3.5947929441218167,0.8053201203211919,0.14395608885025402
18,706,1612,824,0.006780248863695186,0.23091422162193312,0.8434682818735482,3.6527342315646805,0.6069577313434006,0.10448101118331476
19,853,1926,982,0.005156511982914409,0.1989149082793924,0.7520571242939603,3.7807981855117365,0.4887094367735262,0.07688048142777515
20,1062,2379,1213,0.004002174864993058,0.17925873561438077,0.6781398049323981,3.783022359318679,0.39965738996332484,0.060216205070426077
21,1353,3045,1546,0.003743303577742756,0.16521782620070236,0.6085268603909199,3.683179196727217,0.3134553088176265,0.05684963099960355
22,1678,3796,1925,0.002847241224807993,0.14991211852390504,0.5452614672926902,3.6372074029875217,0.2490728602880758,0.04823720742610166
23,2122,4735,2396,0.0026281238754323924,0.13008796913002518,0.4771966818547408,3.668261446819686,0.19092603164575822,0.03679064152741646
24,2581,5710,2887,0.002101327841755554,0.11504196847882284,0.4239063913602905,3.6847977913236427,0.15009193572155605,0.02960469291454773
25,3145,6888,3482,0.0016270250063158606,0.09911085179123272,0.3769214008513527,3.803028568912924,0.12164591185390695,0.020423830565839143
26,3943,8549,4317,0.0012733715908316847,0.0901046957717348,0.34309714698511024,3.8077610056449176,0.10078873981593707,0.01692691245338525


==> new_results/problem3/problem3_voronoi_p1.txt <==
Solving problem 3 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 21 64 44 0.22086074316499366 2.3378887218150965 16.891932791969587 7.225293759428799 16.869561982999226 0.8690638354945911
[ 1 ] 25 75 50 0.15102369596861975 1.9829739273931741 6.671514737035746 3.3643986160756776 6.630249342776645 0.7408795712496082
[ 2 ] 37 102 65 0.44118091651992664 2.8523475176553683 14.745838848031239 5.169720294163991 14.648827768913707 1.6886705803116044
[ 3 ] 40 110 69 0.0534668827353312 1.7511942857743048 14.645293063099043 8.363031550564653 14.637854686199777 0.46671092740175335
[ 4 ] 51 138 83 0.11430268002161684 1.687474193981776 8.207948587323896 4.8640439164028715 8.180084871021336 0.6757451553952869
[ 5 ] 63 170 99 0.04099705357708445 1.3774402408306847 5.08500928136261 3.69163694411601 5.030169803254575 0.7447893272393982
[ 6 ] 72 192 110 0.03179285384841002 1.2111495028591477 4.26192317965489 3.518907591171704 4.185168793639664 0.8052026813320776
[ 7 ] 81 216 122 0.02361847551527371 1.0570633275640484 3.519384986281091 3.3293984329125714 3.3986999612132855 0.913733689490306
[ 8 ] 90 236 132 0.020745044647736653 0.9072371618178368 3.1584152890707546 3.4813557270319686 3.047241270867226 0.8306068717265662
[ 9 ] 114 296 163 0.019363584765899118 0.7904068156601375 2.7432432216071767 3.4706725286978397 2.6085260174871614 0.8491026963720523
[ 10 ] 138 352 191 0.018490694700395296 0.6844086458046675 2.2622403552064902 3.3053941809089027 2.1379886017621463 0.7394160962948609
[ 11 ] 165 422 226 0.018234619397721013 0.6496870049752388 2.0071223973857886 3.089368237344204 1.8620604087152934 0.749180453817843
[ 12 ] 201 505 268 0.016256057699242703 0.5333913764584888 1.7789487132902786 3.335165868450679 1.6424278827664678 0.6834392251169049
[ 13 ] 261 640 336 0.016302459062913516 0.4448379441305881 1.5456977978821826 3.474743596576875 1.4343916514200703 0.5759359970641117
[ 14 ] 307 731 382 0.012597641168782078 0.37191420715285195 1.3777258033044941 3.704418322310195 1.2875514953686187 0.4902443634199658
[ 15 ] 361 859 446 0.01266939879170939 0.3570380704271988 1.2494748213148112 3.4995562793060273 1.1545055489649574 0.4778119572685491
[ 16 ] 445 1070 552 0.011019977267308531 0.30924090234434765 1.1140923555335738 3.602668169338749 1.0198646625757708 0.44841704549175676
[ 17 ] 565 1318 677 0.006605472873048757 0.27103315323486804 0.9743080668717908 3.5947929441218167 0.8973963005947774 0.37941545678880034
[ 18 ] 706 1612 824 0.006780248863695186 0.23091422162193312 0.8434682818735482 3.6527342315646805 0.7790749202377141 0.32323522577731956
[ 19 ] 853 1926 982 0.005156511982914409 0.1989149082793924 0.7520571242939603 3.7807981855117365 0.699077561343179 0.27727329735799505
[ 20 ] 1062 2379 1213 0.004002174864993058 0.17925873561438077 0.6781398049323981 3.783022359318679 0.6321846169935843 0.24538990417379863
[ 21 ] 1353 3045 1546 0.003743303577742756 0.16521782620070236 0.6085268603909199 3.683179196727217 0.5598707965393681 0.2384316065449452
[ 22 ] 1678 3796 1925 0.002847241224807993 0.14991211852390504 0.5452614672926902 3.6372074029875217 0.49907199910240985 0.21962970524521871
[ 23 ] 2122 4735 2396 0.0026281238754323924 0.13008796913002518 0.4771966818547408 3.668261446819686 0.436950834357549 0.19180886717619824
[ 24 ] 2581 5710 2887 0.002101327841755554 0.11504196847882284 0.4239063913602905 3.6847977913236427 0.38741700494629305 0.17206014330619318
[ 25 ] 3145 6888 3482 0.0016270250063158606 0.09911085179123272 0.3769214008513527 3.803028568912924 0.3487777399059564 0.14291196788876412
[ 26 ] 3943 8549 4317 0.0012733715908316847 0.0901046957717348 0.34309714698511024 3.8077610056449176 0.31747242370942563 0.1301034682604013


==> new_results/problem3/problem3_voronoi_p2.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,21,64,129,0.7051149132370241,3.869794308330065,35.54923262413626,9.186336479852036,1261.5281346467498,2.2198055182038843
1,26,77,153,0.209091361094992,2.0531275704215752,36.100104007363626,17.582981460792073,1300.8504428540964,2.367066488374803
2,37,102,203,0.16923602673228685,1.8263419001236,14.750224400123251,8.076376279340144,217.35021445242006,0.21890540157127703
3,51,138,267,0.017818623510107115,1.0453356742073254,6.322336203722783,6.048139712171393,39.35925046867545,0.6126846042283631
4,63,170,323,0.00773121329849393,0.6088353993184047,3.959388500641393,6.503216641269471,15.325829161516667,0.3509281374946305
5,78,206,389,0.006120844507891768,0.40864012614256534,2.4119500785067505,5.902381886171588,5.611484533029195,0.20601864817952453
6,84,218,413,0.0068855336599746055,0.33976118065340943,2.182369799551328,6.42324645609695,4.65548771453116,0.10725022746254265
7,105,274,513,0.004439412544693462,0.30225451383908697,1.653552618080025,5.470729277380905,2.6280028130503474,0.10623344770895748
8,114,298,555,0.004383397847684132,0.22322069656354823,1.3281182386858519,5.9497988274924705,1.7112585163109124,0.05263953961909684
9,129,334,621,0.004124806206338382,0.1895775179183711,1.0520429003889495,5.549407503277585,1.0681367275053404,0.03865753675345274
10,138,352,657,0.0040215219624109245,0.1549580277610598,0.8723423866996063,5.6295398134824595,0.738472599767389,0.022508639865376434
11,162,410,763,0.0040223454492186676,0.13124864515868045,0.7439257895907357,5.668064525095286,0.5359008259484834,0.01752475446971613
12,190,474,883,0.0034502197250982,0.11562279841929128,0.6384234285546462,5.5216050578492775,0.39356892122419707,0.014015552903272277
13,229,566,1055,0.0023193913366171366,0.10527250603387463,0.5488325182140918,5.213445930863357,0.2898158777538752,0.011401255295346246
14,256,635,1179,0.001725538847540043,0.09453680823477166,0.4836294918427718,5.115779777985858,0.22390854441012253,0.009988940969975157
15,295,725,1347,0.0017632180116723866,0.08065714708854595,0.3869601237592914,4.797592497717332,0.14200182481994506,0.007736312559861042
16,338,826,1537,0.001590868762224545,0.06849311009859577,0.33700205239055653,4.92023288043779,0.1076599486313067,0.005910434684140695
17,374,904,1687,0.001592008613822886,0.05956877178061506,0.2876853700126018,4.829466202058252,0.07800013141767514,0.004762740701612478
18,431,1020,1919,0.001467108606024968,0.047051035933514035,0.24259597921822176,5.156017809278941,0.05569239302193786,0.0031604161109100304
19,493,1147,2171,0.0004520471892676927,0.03769456638672332,0.20410625515120867,5.414739436374004,0.04013517619314113,0.0015241871987091635
20,544,1273,2401,0.00045090528605650496,0.03337042042461174,0.17992504484129593,5.39175241282233,0.031172193680391213,0.0012008280807511394
21,634,1505,2815,0.00044177699022611563,0.029242827231752144,0.15570853032483625,5.324674289897881,0.02320843920067177,0.0010367072152486778
22,739,1737,3257,0.0004401308537669839,0.025860746773359224,0.1319552047207206,5.102528781444777,0.01661767346180259,0.0007945025910846941
23,880,2069,3873,0.0004377333936404748,0.02283088673958348,0.10920256236615691,4.783106482536437,0.011281755803916846,0.0006434438234175447
24,1030,2401,4509,0.0003428941076099667,0.019816069061451173,0.0922610147020127,4.655868649624914,0.008052002702374536,0.0004600921314704687


==> new_results/problem3/problem3_voronoi_p2.txt <==
Solving problem 3 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 21 64 129 0.7051149132370241 3.869794308330065 35.54923262413626 9.186336479852036 35.517997334404285 1.4899011773281758
[ 1 ] 26 77 153 0.209091361094992 2.0531275704215752 36.100104007363626 17.582981460792073 36.067304346930285 1.538527376543818
[ 2 ] 37 102 203 0.16923602673228685 1.8263419001236 14.750224400123251 8.076376279340144 14.742802123491316 0.46787327511974547
[ 3 ] 51 138 267 0.017818623510107115 1.0453356742073254 6.322336203722783 6.048139712171393 6.2736951207940805 0.7827417225549965
[ 4 ] 63 170 323 0.00773121329849393 0.6088353993184047 3.959388500641393 6.503216641269471 3.914821727935599 0.5923918783158919
[ 5 ] 78 206 389 0.006120844507891768 0.40864012614256534 2.4119500785067505 5.902381886171588 2.3688572209040366 0.45389277167578307
[ 6 ] 84 218 413 0.0068855336599746055 0.33976118065340943 2.182369799551328 6.42324645609695 2.1576579234278914 0.3274908051572481
[ 7 ] 105 274 513 0.004439412544693462 0.30225451383908697 1.653552618080025 5.470729277380905 1.6211115979630606 0.32593472921577027
[ 8 ] 114 298 555 0.004383397847684132 0.22322069656354823 1.3281182386858519 5.9497988274924705 1.3081508002944127 0.22943308309635044
[ 9 ] 129 334 621 0.004124806206338382 0.1895775179183711 1.0520429003889495 5.549407503277585 1.03350700409109 0.19661519970097108
[ 10 ] 138 352 657 0.0040215219624109245 0.1549580277610598 0.8723423866996063 5.6295398134824595 0.8593442847703061 0.15002879678707162
[ 11 ] 162 410 763 0.0040223454492186676 0.13124864515868045 0.7439257895907357 5.668064525095286 0.7320524748598856 0.1323810955904057
[ 12 ] 190 474 883 0.0034502197250982 0.11562279841929128 0.6384234285546462 5.5216050578492775 0.6273507162857129 0.1183873004307146
[ 13 ] 229 566 1055 0.0023193913366171366 0.10527250603387463 0.5488325182140918 5.213445930863357 0.5383455003563001 0.1067766608175506
[ 14 ] 256 635 1179 0.001725538847540043 0.09453680823477166 0.4836294918427718 5.115779777985858 0.4731897551829736 0.09994468955364841
[ 15 ] 295 725 1347 0.0017632180116723866 0.08065714708854595 0.3869601237592914 4.797592497717332 0.3768312949052202 0.08795631051755776
[ 16 ] 338 826 1537 0.001590868762224545 0.06849311009859577 0.33700205239055653 4.92023288043779 0.3281157549269872 0.07687935148101013
[ 17 ] 374 904 1687 0.001592008613822886 0.05956877178061506 0.2876853700126018 4.829466202058252 0.2792850361506594 0.06901261262705881
[ 18 ] 431 1020 1919 0.001467108606024968 0.047051035933514035 0.24259597921822176 5.156017809278941 0.23599235797359597 0.05621757830883531
[ 19 ] 493 1147 2171 0.0004520471892676927 0.03769456638672332 0.20410625515120867 5.414739436374004 0.20033765545483737 0.039040840138362336
[ 20 ] 544 1273 2401 0.00045090528605650496 0.03337042042461174 0.17992504484129593 5.39175241282233 0.17655648863859752 0.034652966406227614
[ 21 ] 634 1505 2815 0.00044177699022611563 0.029242827231752144 0.15570853032483625 5.324674289897881 0.1523431626318417 0.032197938058960825
[ 22 ] 739 1737 3257 0.0004401308537669839 0.025860746773359224 0.1319552047207206 5.102528781444777 0.1289095553549177 0.028186922341481235
[ 23 ] 880 2069 3873 0.0004377333936404748 0.02283088673958348 0.10920256236615691 4.783106482536437 0.10621560998232249 0.02536619450011264
[ 24 ] 1030 2401 4509 0.0003428941076099667 0.019816069061451173 0.0922610147020127 4.655868649624914 0.08973295215457104 0.021449758307973278


==> new_results/problem3/problem3_voronoi_p3.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,21,64,235,0.48755159891785393,3.0989734345128483,62.706224082768735,20.234514883031263,3930.0265165434967,2.0440221749090597
1,26,77,281,0.11585037626825954,1.850730255448658,29.43878776070645,15.906579402393698,866.3393172722574,0.3029075476625849
2,37,102,378,0.020893824845065214,1.1086987598995095,12.120999852185381,10.932635888655641,146.37097977322782,0.5476576434502078
3,51,138,502,0.024829262966373843,0.5691507260970259,5.888832113682932,10.346700520028914,34.39668564107605,0.28165802206734725
4,57,152,553,0.0054958015614795215,0.3988872784641,4.0347788007423775,10.115085184662036,16.159759586915232,0.11968038400486591
5,69,184,661,0.003033954469135333,0.26658950953167704,2.2945417399069115,8.607021873958121,5.209456944851333,0.0554648513237046
6,78,206,739,0.0026719023753234332,0.1963231649451926,1.6162379088652727,8.232537965229303,2.5748796601642376,0.03734531788895179
7,81,212,763,0.002332811471267468,0.16076978165857822,1.3239768463694466,8.235234462040479,1.731376407940226,0.021538281782158997
8,84,218,787,0.0017686374217959744,0.13772642949813219,1.065944528341479,7.739578614110047,1.119341399576153,0.01689633792498535
9,87,226,814,0.0016851158389546942,0.10284783883167348,0.9208064924992979,8.953095203160673,0.8378697123089702,0.010014884319889394
10,93,244,871,0.0018352475457724092,0.09407131097695128,0.7971371327375061,8.473753841198358,0.6264252791948546,0.009002329194117809
11,111,288,1030,0.0017589347079543548,0.08441010873091506,0.6178375661916695,7.319473644575315,0.37307263894326465,0.008650619254380987
12,120,310,1108,0.0012517374072707314,0.07430282982477421,0.5156191347660836,6.939427959635593,0.25896495551453264,0.0068981366223919705
13,138,348,1255,0.0011668182313052029,0.05325162438824405,0.3911643558014104,7.345585421949395,0.14936303587680355,0.003646517372728836
14,148,370,1338,0.0008937497295275792,0.04733601904498907,0.3278315376452833,6.925625438288459,0.10440210681284771,0.0030714102620230666
15,163,402,1464,0.0005383530234703384,0.03923547683911979,0.28542107863220767,7.27456632686131,0.08005519510705088,0.001409997020521997
16,169,422,1524,0.0004496112924835179,0.037591345513585804,0.26568254918290374,7.0676520234393845,0.06904635584333621,0.0015408610969898512
17,190,468,1701,0.0003701452523820059,0.030974066416867663,0.22934349087612735,7.404371379252706,0.05169853008950203,0.000899906717746278
18,208,510,1854,0.0003873587817190145,0.02651464204486868,0.19117146043189268,7.210033614950864,0.03574361460814292,0.0008029126755197888
19,241,583,2133,0.00035569264964490987,0.021128936493292397,0.150128835201755,7.105366389331284,0.02203235811887616,0.0005063090401595458
20,284,682,2498,0.00033570061699367016,0.01899022726646988,0.12670406435687961,6.672066773028821,0.015573393901452612,0.00048052602309968037
21,311,750,2738,0.0003287325509679949,0.014822360672600314,0.10930390070981519,7.3742572538979925,0.011619116924971728,0.0003282257854094091
22,347,840,3053,0.00033507198072820697,0.013453952445211737,0.08908302167747642,6.621327230064729,0.007630972826967443,0.00030481192422229016
23,382,931,3369,0.00028825892296106684,0.011488363885669189,0.07609428058327664,6.623595956792259,0.0055627630263496404,0.0002275765111367919
24,427,1035,3750,0.00028780362311590295,0.010504522861163136,0.06229762702244126,5.930552757685485,0.0036771622760216408,0.00020383205660556283
25,466,1119,4074,0.00019819759022661148,0.007792785237962279,0.05132740278721966,6.586528592778358,0.002541308351389611,9.319392549187377e-05
26,511,1224,4458,0.00020323335896513568,0.006943010622123432,0.04182787654703146,6.024458095130918,0.0016679483827503109,8.16228736833938e-05
27,556,1313,4818,7.110433202202815e-05,0.004811243272842412,0.03392779183119182,7.051772256601729,0.0011248799191520304,2.6215139388656222e-05


==> new_results/problem3/problem3_voronoi_p3.txt <==
Solving problem 3 on Quad mesh with polynomial order 3
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 21 64 235 0.48755159891785393 3.0989734345128483 62.706224082768735 20.234514883031263 62.68992356466465 1.4296930352033823
[ 1 ] 26 77 281 0.11585037626825954 1.850730255448658 29.43878776070645 15.906579402393698 29.43364260964411 0.5503703731693639
[ 2 ] 37 102 378 0.020893824845065214 1.1086987598995095 12.120999852185381 10.932635888655641 12.09838748648876 0.7400389472522428
[ 3 ] 51 138 502 0.024829262966373843 0.5691507260970259 5.888832113682932 10.346700520028914 5.864868765886927 0.530714633364624
[ 4 ] 57 152 553 0.0054958015614795215 0.3988872784641 4.0347788007423775 10.115085184662036 4.019920345842095 0.34594852797037007
[ 5 ] 69 184 661 0.003033954469135333 0.26658950953167704 2.2945417399069115 8.607021873958121 2.2824234806125117 0.23550976906214444
[ 6 ] 78 206 739 0.0026719023753234332 0.1963231649451926 1.6162379088652727 8.232537965229303 1.604643156643943 0.19324936711138743
[ 7 ] 81 212 763 0.002332811471267468 0.16076978165857822 1.3239768463694466 8.235234462040479 1.3158177715550987 0.14675926472342044
[ 8 ] 84 218 787 0.0017686374217959744 0.13772642949813219 1.065944528341479 7.739578614110047 1.057989319216481 0.12998591433299744
[ 9 ] 87 226 814 0.0016851158389546942 0.10284783883167348 0.9208064924992979 8.953095203160673 0.9153522340110228 0.10007439392716498
[ 10 ] 93 244 871 0.0018352475457724092 0.09407131097695128 0.7971371327375061 8.473753841198358 0.7914703274253904 0.09488060494177832
[ 11 ] 111 288 1030 0.0017589347079543548 0.08441010873091506 0.6178375661916695 7.319473644575315 0.6107967247319395 0.09300870526128717
[ 12 ] 120 310 1108 0.0012517374072707314 0.07430282982477421 0.5156191347660836 6.939427959635593 0.5088859946142482 0.08305502165668233
[ 13 ] 138 348 1255 0.0011668182313052029 0.05325162438824405 0.3911643558014104 7.345585421949395 0.3864751426376651 0.06038640056112664
[ 14 ] 148 370 1338 0.0008937497295275792 0.04733601904498907 0.3278315376452833 6.925625438288459 0.3231131486226577 0.05542030550279443
[ 15 ] 163 402 1464 0.0005383530234703384 0.03923547683911979 0.28542107863220767 7.27456632686131 0.28294026773693925 0.03754992703750564
[ 16 ] 169 422 1524 0.0004496112924835179 0.037591345513585804 0.26568254918290374 7.0676520234393845 0.2627667327561391 0.03925380359901256
[ 17 ] 190 468 1701 0.0003701452523820059 0.030974066416867663 0.22934349087612735 7.404371379252706 0.22737310766557692 0.029998445255484125
[ 18 ] 208 510 1854 0.0003873587817190145 0.02651464204486868 0.19117146043189268 7.210033614950864 0.1890598175396954 0.028335713781724094
[ 19 ] 241 583 2133 0.00035569264964490987 0.021128936493292397 0.150128835201755 7.105366389331284 0.1484330088587985 0.022501311965295395
[ 20 ] 284 682 2498 0.00033570061699367016 0.01899022726646988 0.12670406435687961 6.672066773028821 0.12479340487963542 0.021920903792947963
[ 21 ] 311 750 2738 0.0003287325509679949 0.014822360672600314 0.10930390070981519 7.3742572538979925 0.10779200770452199 0.01811700266074411
[ 22 ] 347 840 3053 0.00033507198072820697 0.013453952445211737 0.08908302167747642 6.621327230064729 0.0873554395957541 0.017458863772373337
[ 23 ] 382 931 3369 0.00028825892296106684 0.011488363885669189 0.07609428058327664 6.623595956792259 0.0745839327626912 0.015085639235272463
[ 24 ] 427 1035 3750 0.00028780362311590295 0.010504522861163136 0.06229762702244126 5.930552757685485 0.060639609794437506 0.014276976451810896
[ 25 ] 466 1119 4074 0.00019819759022661148 0.007792785237962279 0.05132740278721966 6.586528592778358 0.05041139108762632 0.009653700093325552
[ 26 ] 511 1224 4458 0.00020323335896513568 0.006943010622123432 0.04182787654703146 6.024458095130918 0.04084052378153726 0.009034537823452498
[ 27 ] 556 1313 4818 7.110433202202815e-05 0.004811243272842412 0.03392779183119182 7.051772256601729 0.03353922955513484 0.0051200722054143165


==> new_results/problem4/problem4_quads_p1.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,32,25,0.05249008143484999,0.7011591857812197,8.751507989866514,12.481485185301725,75.18101386642955,1.4078782302678974
1,22,50,34,0.04604945841250834,0.6520565197441408,6.534963947740331,10.022082058629783,41.193568195683554,1.512185602582342
2,28,64,41,0.039882019326979073,0.5984967354376466,5.341513599691903,8.924883434470129,26.989288278191314,1.5424792575022401
3,49,107,66,0.03152824236566941,0.5245351174694113,4.646974515184089,8.859224788615,19.6318773464978,1.9624947982726013
4,61,139,82,0.03119858403138367,0.5142812742610564,3.938731661888126,7.658711018688132,13.547013144845844,1.966593959514153
5,79,188,108,0.025827524832707064,0.45984338215830467,3.444827294782087,7.491305580203345,10.261602794598584,1.6052322962770873
6,100,240,137,0.011305555354417369,0.32375840415018037,2.951733139670788,9.117085770850233,8.296788678947976,0.41593984888279145
7,118,268,151,0.010184058109445749,0.3045456485869367,2.655127430619572,8.718323321771676,6.644065218510971,0.40563645431751816
8,148,336,185,0.008769259987470874,0.2798139267290962,2.4199693622527367,8.648495057201519,5.422430440235326,0.43382127400659165
9,184,424,229,0.008664352104511289,0.27612396647199045,2.189702767319264,7.9301438237936654,4.35993871609024,0.43485949311540395
10,256,592,317,0.00678590372084779,0.23951648002720283,1.884736269229041,7.868921040485332,3.181234594308334,0.3709962102390705
11,331,808,426,0.006372977262287771,0.2289484672098545,1.630466329722025,7.12154289387549,2.2899266474629503,0.368493804894261
12,415,922,494,0.0027071327145686153,0.15817325766131882,1.4469703193166474,9.148008586981915,1.9936684265502844,0.1000546784330365
13,520,1192,629,0.002462465342515576,0.14916214743260212,1.2638919897960195,8.473275636951394,1.4949993132959012,0.10242364857463993
14,649,1474,770,0.002221006101908816,0.1406062606076417,1.1533237292697704,8.2025062346839,1.226620997974384,0.10353462652234646
15,823,1838,952,0.001981660094162739,0.1321113302304539,1.0431020827186044,7.895629246174615,0.9887975259161371,0.09926442905575283
16,1039,2382,1224,0.001810899805721649,0.12458506411363894,0.944764874195786,7.583291632245971,0.79167340394598,0.10090726356819935
17,1285,2886,1476,0.0016421347779243826,0.11732460710331491,0.849685348359018,7.242175101518075,0.6322833771640548,0.08968181405193087
18,1585,3604,1847,0.0011739569500128432,0.09643230707401375,0.7580718310713797,7.861181113187971,0.506997625011992,0.06767527605192247
19,1855,4160,2129,0.0008555359155627766,0.08254881342335275,0.6802009203889012,8.239984224854707,0.42566921730999635,0.03700407478791207
20,2200,4820,2467,0.000621563516622866,0.07334458205352405,0.6224564945531299,8.486741312383307,0.36098492197849585,0.026467165632874767
21,2719,5928,3029,0.0005435690202318631,0.06948536849218892,0.5726657205958186,8.241529591372805,0.30315381230726507,0.024792215238263027
22,3364,7272,3701,0.0005029069858394421,0.06622404955170359,0.5246080451893098,7.921714977271644,0.25177456712932716,0.023439033948021715
23,4081,8888,4509,0.0004699736605433241,0.06346970690106314,0.4807341497391782,7.574229868251145,0.20797302454107353,0.023132298184377093


==> new_results/problem4/problem4_quads_p1.txt <==
Solving problem 4 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 16 32 25 0.05249008143484999 0.7011591857812197 8.751507989866514 12.481485185301725 8.670698580070095 1.1865404461154696
[ 1 ] 22 50 34 0.04604945841250834 0.6520565197441408 6.534963947740331 10.022082058629783 6.418221575770312 1.2297095602549173
[ 2 ] 28 64 41 0.039882019326979073 0.5984967354376466 5.341513599691903 8.924883434470129 5.195121584543649 1.2419658841941836
[ 3 ] 49 107 66 0.03152824236566941 0.5245351174694113 4.646974515184089 8.859224788615 4.430787440906841 1.400890716034838
[ 4 ] 61 139 82 0.03119858403138367 0.5142812742610564 3.938731661888126 7.658711018688132 3.6806267326157704 1.402353008166686
[ 5 ] 79 188 108 0.025827524832707064 0.45984338215830467 3.444827294782087 7.491305580203345 3.2033736582856807 1.266977622642597
[ 6 ] 100 240 137 0.011305555354417369 0.32375840415018037 2.951733139670788 9.117085770850233 2.8804146713534107 0.6449339880040371
[ 7 ] 118 268 151 0.010184058109445749 0.3045456485869367 2.655127430619572 8.718323321771676 2.5776084300201556 0.6368959525052096
[ 8 ] 148 336 185 0.008769259987470874 0.2798139267290962 2.4199693622527367 8.648495057201519 2.3286112685966556 0.6586511018791297
[ 9 ] 184 424 229 0.008664352104511289 0.27612396647199045 2.189702767319264 7.9301438237936654 2.0880466268956352 0.6594387713164915
[ 10 ] 256 592 317 0.00678590372084779 0.23951648002720283 1.884736269229041 7.868921040485332 1.7836015794757343 0.6090945823425705
[ 11 ] 331 808 426 0.006372977262287771 0.2289484672098545 1.630466329722025 7.12154289387549 1.5132503584876331 0.6070369057102385
[ 12 ] 415 922 494 0.0027071327145686153 0.15817325766131882 1.4469703193166474 9.148008586981915 1.4119732386098132 0.31631420839576035
[ 13 ] 520 1192 629 0.002462465342515576 0.14916214743260212 1.2638919897960195 8.473275636951394 1.2227016452495274 0.3200369487647324
[ 14 ] 649 1474 770 0.002221006101908816 0.1406062606076417 1.1533237292697704 8.2025062346839 1.1075292312053817 0.32176797000687696
[ 15 ] 823 1838 952 0.001981660094162739 0.1321113302304539 1.0431020827186044 7.895629246174615 0.9943829875436009 0.3150625795865844
[ 16 ] 1039 2382 1224 0.001810899805721649 0.12458506411363894 0.944764874195786 7.583291632245971 0.8897603070186824 0.3176590366543967
[ 17 ] 1285 2886 1476 0.0016421347779243826 0.11732460710331491 0.849685348359018 7.242175101518075 0.795162484756452 0.29946922054182945
[ 18 ] 1585 3604 1847 0.0011739569500128432 0.09643230707401375 0.7580718310713797 7.861181113187971 0.712037657018217 0.26014472136086575
[ 19 ] 1855 4160 2129 0.0008555359155627766 0.08254881342335275 0.6802009203889012 8.239984224854707 0.6524333048749092 0.19236443223192812
[ 20 ] 2200 4820 2467 0.000621563516622866 0.07334458205352405 0.6224564945531299 8.486741312383307 0.6008202076981898 0.16268732474558295
[ 21 ] 2719 5928 3029 0.0005435690202318631 0.06948536849218892 0.5726657205958186 8.241529591372805 0.5505940540064568 0.15745543889705121
[ 22 ] 3364 7272 3701 0.0005029069858394421 0.06622404955170359 0.5246080451893098 7.921714977271644 0.5017714291680299 0.15309811869523973
[ 23 ] 4081 8888 4509 0.0004699736605433241 0.06346970690106314 0.4807341497391782 7.574229868251145 0.4560405952775186 0.15209305764687978


==> new_results/problem4/problem4_quads_p2.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,32,81,0.007048774393387801,0.13336649398904638,2.530025638710555,18.970474240091747,6.382904043660712,0.018125688872038026
1,28,66,143,0.005971469964768158,0.10984671364654956,1.8168065738929644,16.53947135586457,3.2753453473003873,0.025440779640304445
2,34,82,173,0.005240460036630746,0.09556174795926224,1.4228567147567122,14.889396072613414,1.997320839606058,0.02720039112220607
3,40,96,201,0.004030686578714549,0.07805234496228569,1.126637492351739,14.434383654919296,1.244328199191364,0.024983839981250977
4,52,112,241,0.002467079558071141,0.05825372370121946,0.8819317869104949,15.13949205090958,0.7700863601699569,0.0077173165931816445
5,64,128,289,0.0010518197814359655,0.03391174158086632,0.6304384937859919,18.590566700404967,0.39595729031791704,0.0014954041292331022
6,88,192,409,0.0009413113460861198,0.030309459823293562,0.5194350607946284,17.13772082455359,0.26823829732697724,0.001574485055742092
7,112,272,537,0.0008262149415508997,0.028044034691365717,0.4279726047049602,15.260735818328085,0.18092210546185047,0.0022384449160976483
8,151,392,743,0.0007055666014806469,0.025872647313152183,0.32730226182729455,12.650513025039873,0.10390813908056867,0.0032186315166942148
9,181,424,843,0.0005676331833026634,0.02052569989177835,0.26934930174464305,13.122539214973711,0.07042016063715094,0.002128885713175821
10,199,450,905,0.0004935263152952765,0.017249938711838445,0.22425692955164028,13.000447902909661,0.04854713839847104,0.0017440320534583206
11,223,474,977,0.00039655805602571427,0.01363512785204454,0.1898519459998011,13.923737867359526,0.03481440731342607,0.0012293540864853278
12,232,480,1001,0.0003586089060059322,0.010939393624933463,0.1740623994090341,15.911521733005818,0.02944414805190986,0.0008535708361202474
13,256,512,1089,0.00013106903063082778,0.008460309564971902,0.15755086703461632,18.622352506688635,0.02473984311751041,8.243258584893914e-05
14,328,688,1425,0.00011966029750479298,0.007769936629011887,0.1400503781950191,18.024648704609767,0.019529196377147534,8.491205542034141e-05
15,400,896,1777,0.00010858889607968704,0.007236035480407299,0.12193885446936757,16.851610913121714,0.01475976037270773,0.0001093238565938754
16,472,1120,2153,9.766371068817029e-05,0.006788067614100705,0.105295182170072,15.51180514928057,0.01094938184708804,0.00013769354114060751
17,568,1408,2633,8.53512960196193e-05,0.006292846191027759,0.08582298802264017,13.638183012482529,0.0071985216629283505,0.00016706361020588697
18,697,1642,3141,6.882714607875964e-05,0.005265354440639525,0.06904797026176863,13.113641453809164,0.004639546511897923,0.0001280756853721636
19,799,1813,3521,5.755994657698458e-05,0.004564903527193343,0.05739817277757948,12.57379754810937,0.0031875841985759133,0.00010696603962895247
20,874,1884,3745,4.946086739884786e-05,0.0036825553524116837,0.04977255510359513,13.515765641105537,0.002407378472367809,6.992876917260487e-05
21,943,1954,3953,2.4575521946899453e-05,0.0026970766390689628,0.04361262001942825,16.17033027080885,0.001875252037767901,2.6808587191132867e-05
22,1024,2048,4225,1.6089191975522272e-05,0.0021121145787129977,0.03936789258171806,18.63908945967629,0.0015451979109195471,4.63305540614428e-06


==> new_results/problem4/problem4_quads_p2.txt <==
Solving problem 4 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 16 32 81 0.007048774393387801 0.13336649398904638 2.530025638710555 18.970474240091747 2.526440983609297 0.13463167856057515
[ 1 ] 28 66 143 0.005971469964768158 0.10984671364654956 1.8168065738929644 16.53947135586457 1.8097915203968626 0.15950166030579258
[ 2 ] 34 82 173 0.005240460036630746 0.09556174795926224 1.4228567147567122 14.889396072613414 1.4132660186978452 0.1649254107838027
[ 3 ] 40 96 201 0.004030686578714549 0.07805234496228569 1.126637492351739 14.434383654919296 1.115494598459071 0.15806277228130278
[ 4 ] 52 112 241 0.002467079558071141 0.05825372370121946 0.8819317869104949 15.13949205090958 0.8775456456332952 0.08784825890808334
[ 5 ] 64 128 289 0.0010518197814359655 0.03391174158086632 0.6304384937859919 18.590566700404967 0.6292513729169902 0.03867045550847704
[ 6 ] 88 192 409 0.0009413113460861198 0.030309459823293562 0.5194350607946284 17.13772082455359 0.5179172688055277 0.03967978144776117
[ 7 ] 112 272 537 0.0008262149415508997 0.028044034691365717 0.4279726047049602 15.260735818328085 0.4253493922199143 0.04731220684028223
[ 8 ] 151 392 743 0.0007055666014806469 0.025872647313152183 0.32730226182729455 12.650513025039873 0.32234785415846756 0.056732984380289876
[ 9 ] 181 424 843 0.0005676331833026634 0.02052569989177835 0.26934930174464305 13.122539214973711 0.26536797213897334 0.0461398495140136
[ 10 ] 199 450 905 0.0004935263152952765 0.017249938711838445 0.22425692955164028 13.000447902909661 0.22033415168437015 0.041761609804440256
[ 11 ] 223 474 977 0.00039655805602571427 0.01363512785204454 0.1898519459998011 13.923737867359526 0.1865861927191454 0.03506214606217548
[ 12 ] 232 480 1001 0.0003586089060059322 0.010939393624933463 0.1740623994090341 15.911521733005818 0.17159297203530763 0.029215934626847854
[ 13 ] 256 512 1089 0.00013106903063082778 0.008460309564971902 0.15755086703461632 18.622352506688635 0.15728904322142215 0.009079239276995575
[ 14 ] 328 688 1425 0.00011966029750479298 0.007769936629011887 0.1400503781950191 18.024648704609767 0.13974690113611654 0.009214773758500066
[ 15 ] 400 896 1777 0.00010858889607968704 0.007236035480407299 0.12193885446936757 16.851610913121714 0.1214897541881937 0.010455804923289043
[ 16 ] 472 1120 2153 9.766371068817029e-05 0.006788067614100705 0.105295182170072 15.51180514928057 0.10463929399173161 0.0117342891195252
[ 17 ] 568 1408 2633 8.53512960196193e-05 0.006292846191027759 0.08582298802264017 13.638183012482529 0.08484410211044932 0.012925308901758865
[ 18 ] 697 1642 3141 6.882714607875964e-05 0.005265354440639525 0.06904797026176863 13.113641453809164 0.06811421666508338 0.011317052857178126
[ 19 ] 799 1813 3521 5.755994657698458e-05 0.004564903527193343 0.05739817277757948 12.57379754810937 0.05645869462337855 0.010342438766023827
[ 20 ] 874 1884 3745 4.946086739884786e-05 0.0036825553524116837 0.04977255510359513 13.515765641105537 0.04906504328305244 0.008362342325724584
[ 21 ] 943 1954 3953 2.4575521946899453e-05 0.0026970766390689628 0.04361262001942825 16.17033027080885 0.043304180372891264 0.005177700956132255
[ 22 ] 1024 2048 4225 1.6089191975522272e-05 0.0021121145787129977 0.03936789258171806 18.63908945967629 0.03930900546846164 0.002152453345869378


==> new_results/problem4/problem4_quads_p3.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,32,153,0.002085667009540598,0.0227384449383112,0.48525289320731313,21.340636728843656,0.231766120799427,0.00370424956664106
1,25,56,243,0.0018390735219801372,0.021261702376458625,0.3627178620902717,17.05968109552131,0.1284815901650885,0.003082657314248838
2,28,64,273,0.0017510868342973781,0.020724276591180674,0.3112768842741391,15.019915551918691,0.09401126234392906,0.002882036339486721
3,34,82,330,0.0007884351463128933,0.014274333766370897,0.2305750638474353,16.15312263404197,0.052086252436866896,0.0010786076313819698
4,40,96,381,0.0003347699146313479,0.009838429868146058,0.16334834238510348,16.603090592125618,0.02643430481915724,0.0002483761408037591
5,55,117,495,0.00024057468096118026,0.006578964721351099,0.1112542079722139,16.910595007623936,0.012232119660261598,0.0001453791312630258
6,61,125,540,0.0001884634921171176,0.004689757604109402,0.08179858974311918,17.441965373955174,0.006585044235533953,0.00010596504842916819
7,64,128,561,0.00015181641288178864,0.0034217664273101683,0.06335017371599741,18.513880202453397,0.003920774921835878,9.246958801117054e-05
8,76,160,681,0.00014634427984372222,0.0032913467310512804,0.05434689369655269,16.512053617393843,0.002865312417436042,8.8272437028357e-05
9,94,212,849,4.258946109677605e-05,0.0020767098260151993,0.0452388812920317,21.783920278759542,0.002040508670784018,6.047709770517877e-06
10,112,272,1029,3.534549071207503e-05,0.001979460401193516,0.038349439771323275,19.373683731283773,0.0014625394167683153,8.140114006036179e-06
11,142,350,1311,2.9942089223061514e-05,0.0018342418779704551,0.030774046612164277,16.777529169825208,0.0009386341579801116,8.40778690754801e-06
12,166,388,1497,2.538808380481204e-05,0.0016039208204684868,0.024031354909268023,14.982881076541386,0.0005704813210754713,7.0246976997290515e-06
13,190,436,1689,2.2080004593551273e-05,0.001461077367640811,0.01928636639550619,13.200099339467366,0.000365303025288306,6.660903453404449e-06
14,211,460,1830,1.3848226751903746e-05,0.0008983307242067114,0.013813256901883236,15.376582955104094,0.00018822467392973184,2.5813923076930395e-06
15,223,472,1908,1.0644663037412326e-05,0.0006738959867548835,0.011229748037109206,16.66391885071992,0.0001247059816804287,1.4012592965293661e-06
16,232,480,1965,8.311083201963223e-06,0.00049564775584774,0.009462341103070647,19.090858359454412,8.884284601164498e-05,6.93053139215252e-07
17,256,512,2145,6.175279338740529e-06,0.0003853202453498299,0.007964008736394424,20.668544755970323,6.287717313975159e-05,5.482620136151319e-07
18,298,620,2541,5.541758677801813e-06,0.00034306686384536915,0.007038852242028818,20.517435473457578,4.896602095254015e-05,5.794199325739663e-07
19,358,784,3087,3.6831059729369603e-06,0.00028519455844185125,0.006047460544060975,21.20468418857999,3.626838251981119e-05,3.0339651216308304e-07
20,442,1028,3897,2.858702385421445e-06,0.0002640063819445182,0.005048918400290671,19.124228600472687,2.5177234037559423e-05,3.1434297523428364e-07
21,523,1222,4605,2.292049960618581e-06,0.00024525908463533954,0.004264467906127327,17.387604265374712,1.7890162689092063e-05,2.9552383329792554e-07


==> new_results/problem4/problem4_quads_p3.txt <==
Solving problem 4 on Quad mesh with polynomial order 3
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 16 32 153 0.002085667009540598 0.0227384449383112 0.48525289320731313 21.340636728843656 0.48142093930304586 0.06086254650144915
[ 1 ] 25 56 243 0.0018390735219801372 0.021261702376458625 0.3627178620902717 17.05968109552131 0.35844328723675173 0.05552168328003788
[ 2 ] 28 64 273 0.0017510868342973781 0.020724276591180674 0.3112768842741391 15.019915551918691 0.3066125606427908 0.05368460058048975
[ 3 ] 34 82 330 0.0007884351463128933 0.014274333766370897 0.2305750638474353 16.15312263404197 0.22822412763962294 0.032842162404171406
[ 4 ] 40 96 381 0.0003347699146313479 0.009838429868146058 0.16334834238510348 16.603090592125618 0.1625862996047245 0.015759953705635023
[ 5 ] 55 117 495 0.00024057468096118026 0.006578964721351099 0.1112542079722139 16.910595007623936 0.11059891346781667 0.012057326870539165
[ 6 ] 61 125 540 0.0001884634921171176 0.004689757604109402 0.08179858974311918 17.441965373955174 0.08114828547501145 0.01029393260271157
[ 7 ] 64 128 561 0.00015181641288178864 0.0034217664273101683 0.06335017371599741 18.513880202453397 0.06261609155669075 0.00961611085684699
[ 8 ] 76 160 681 0.00014634427984372222 0.0032913467310512804 0.05434689369655269 16.512053617393843 0.0535286130722256 0.009395341240655232
[ 9 ] 94 212 849 4.258946109677605e-05 0.0020767098260151993 0.0452388812920317 21.783920278759542 0.04517198989179044 0.002459209175836386
[ 10 ] 112 272 1029 3.534549071207503e-05 0.001979460401193516 0.038349439771323275 19.373683731283773 0.03824316169942432 0.0028530885030149658
[ 11 ] 142 350 1311 2.9942089223061514e-05 0.0018342418779704551 0.030774046612164277 16.777529169825208 0.0306371369089886 0.0028996184072301668
[ 12 ] 166 388 1497 2.538808380481204e-05 0.0016039208204684868 0.024031354909268023 14.982881076541386 0.023884750806225114 0.002650414627889201
[ 13 ] 190 436 1689 2.2080004593551273e-05 0.001461077367640811 0.01928636639550619 13.200099339467366 0.019112902063483348 0.002580872614718605
[ 14 ] 211 460 1830 1.3848226751903746e-05 0.0008983307242067114 0.013813256901883236 15.376582955104094 0.013719499769661131 0.0016066711884181652
[ 15 ] 223 472 1908 1.0644663037412326e-05 0.0006738959867548835 0.011229748037109206 16.66391885071992 0.011167183247373919 0.001183747986916711
[ 16 ] 232 480 1965 8.311083201963223e-06 0.00049564775584774 0.009462341103070647 19.090858359454412 0.009425648307233034 0.0008324981316587155
[ 17 ] 256 512 2145 6.175279338740529e-06 0.0003853202453498299 0.007964008736394424 20.668544755970323 0.007929512793340558 0.0007404471713870828
[ 18 ] 298 620 2541 5.541758677801813e-06 0.00034306686384536915 0.007038852242028818 20.517435473457578 0.00699757250427176 0.000761196382396794
[ 19 ] 358 784 3087 3.6831059729369603e-06 0.00028519455844185125 0.006047460544060975 21.20468418857999 0.006022323681089484 0.0005508144080932189
[ 20 ] 442 1028 3897 2.858702385421445e-06 0.0002640063819445182 0.005048918400290671 19.124228600472687 0.0050176921027061255 0.0005606629782982676
[ 21 ] 523 1222 4605 2.292049960618581e-06 0.00024525908463533954 0.004264467906127327 17.387604265374712 0.004229676428415307 0.0005436210383143072


==> new_results/problem4/problem4_voronoi_p1.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,50,34,0.047874477941598555,0.7093187152763322,7.561850054065457,10.660722593678578,55.48923363977502,1.6923426003947242
1,27,78,48,0.04101482996275807,0.6460086518315574,5.894166879025916,9.123975139210337,32.819118978880184,1.9220842189259244
2,36,96,57,0.03578741908367185,0.5954816613074052,5.1164063467205505,8.592046874268577,23.94784908121648,2.229764823545853
3,58,142,82,0.03417379439491425,0.5635416089929923,4.3028110696308834,7.635303233987801,15.911852119311359,2.6023309816267073
4,82,195,110,0.030556257502237935,0.5215430328610071,3.76942720417483,7.227451939098943,11.623652815878948,2.5849286316943267
5,103,236,133,0.018084813061476,0.3905606169727918,3.206309374859177,8.209505094781594,9.41135711398025,0.8690626933295977
6,133,304,169,0.01016394408059122,0.30689469478165016,2.725576894660749,8.88114698952338,7.113987586414357,0.3147818222941732
7,169,386,210,0.009177982235531927,0.29034577350142665,2.394250334133547,8.246203501638995,5.401510012743691,0.33092464975491076
8,202,442,238,0.008146493556589992,0.27242876759923346,2.171835955319867,7.972124142611942,4.382896544678486,0.333974872141674
9,253,559,297,0.007567282832016739,0.2614444487126574,1.963750273100272,7.5111568930597095,3.514498004833322,0.3418171302680708
10,322,730,386,0.0060688124170973886,0.2290945573839518,1.7588598061828267,7.677440382117239,2.7727583509927416,0.32082946681274915
11,421,945,497,0.004893040082318751,0.20171438760522986,1.538569919230366,7.627467418147001,2.129199247694535,0.23799814866599966
12,508,1142,602,0.0032077657851698337,0.16569077948456454,1.3723575131071652,8.2826426272864,1.7480946275344538,0.1352705162472294
13,622,1396,731,0.0023676215029837877,0.14724636800632163,1.2199094738077274,8.284818772272562,1.4034564855586342,0.08472263872721197
14,775,1726,896,0.002095984770315157,0.13807750010066427,1.0830586637137296,7.843846122099071,1.0887830908613085,0.08423297818406117
15,964,2152,1109,0.001880288729609038,0.12939105033128584,0.978269816738124,7.560567861791174,0.8731336421798668,0.08387819216097592
16,1228,2768,1418,0.0016784957780083013,0.12077545349531141,0.8787225189045559,7.275671450396736,0.6909338376092065,0.08121942762076118
17,1543,3438,1757,0.0013239808157788388,0.10529793161500253,0.7849430063919686,7.454495965428178,0.5537820651094394,0.062353458174222665
18,1915,4278,2188,0.0009315717960449078,0.08779354961457717,0.7013423780221558,7.988541084181263,0.45008667167032657,0.04179445953944594
19,2320,5189,2647,0.0007320813390062679,0.07891173082283741,0.6284026628486963,7.963361800535159,0.36585943191215814,0.029030474763174163
20,2845,6335,3227,0.0005826220164727174,0.07189357884875153,0.5618137191947514,7.814518739937616,0.29347832310877636,0.022156331966662612
21,3490,7728,3927,0.0005073176123814355,0.06714226696072575,0.508846318369193,7.578628804220119,0.237606156086344,0.021318419631538132
22,4360,9654,4892,0.00044735383441995983,0.06277981133096323,0.46219958068109723,7.362232712750105,0.19315436651933035,0.020474085862451752


==> new_results/problem4/problem4_voronoi_p1.txt <==
Solving problem 4 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

Solving problem 4 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 16 50 34 0.047874477941598555 0.7093187152763322 7.561850054065457 10.660722593678578 7.449109587042939 1.3009006881367708
[ 1 ] 27 78 48 0.04101482996275807 0.6460086518315574 5.894166879025916 9.123975139210337 5.728797341404231 1.3863925197886509
[ 2 ] 36 96 57 0.03578741908367185 0.5954816613074052 5.1164063467205505 8.592046874268577 4.893653960101437 1.4932397073296213
[ 3 ] 58 142 82 0.03417379439491425 0.5635416089929923 4.3028110696308834 7.635303233987801 3.9889662970889286 1.613174194446064
[ 4 ] 82 195 110 0.030556257502237935 0.5215430328610071 3.76942720417483 7.227451939098943 3.4093478578577088 1.607771324440863
[ 5 ] 103 236 133 0.018084813061476 0.3905606169727918 3.206309374859177 8.209505094781594 3.067793525317545 0.9322353207906241
[ 6 ] 133 304 169 0.01016394408059122 0.30689469478165016 2.725576894660749 8.88114698952338 2.6672059512558 0.5610542061995197
[ 7 ] 169 386 210 0.009177982235531927 0.29034577350142665 2.394250334133547 8.246203501638995 2.3241148880259104 0.5752605059926422
[ 8 ] 202 442 238 0.008146493556589992 0.27242876759923346 2.171835955319867 7.972124142611942 2.0935368505661622 0.577905591028218
[ 9 ] 253 559 297 0.007567282832016739 0.2614444487126574 1.963750273100272 7.5111568930597095 1.8746994438664886 0.5846512894607099
[ 10 ] 322 730 386 0.0060688124170973886 0.2290945573839518 1.7588598061828267 7.677440382117239 1.6651601577604305 0.5664181024762089
[ 11 ] 421 945 497 0.004893040082318751 0.20171438760522986 1.538569919230366 7.627467418147001 1.4591775929250472 0.4878505392699691
[ 12 ] 508 1142 602 0.0032077657851698337 0.16569077948456454 1.3723575131071652 8.2826426272864 1.3221552963001184 0.36779140317200104
[ 13 ] 622 1396 731 0.0023676215029837877 0.14724636800632163 1.2199094738077274 8.284818772272562 1.1846756879241822 0.29107153541219377
[ 14 ] 775 1726 896 0.002095984770315157 0.13807750010066427 1.0830586637137296 7.843846122099071 1.0434476943581352 0.2902291821717127
[ 15 ] 964 2152 1109 0.001880288729609038 0.12939105033128584 0.978269816738124 7.560567861791174 0.9344162039369109 0.2896173202019795
[ 16 ] 1228 2768 1418 0.0016784957780083013 0.12077545349531141 0.8787225189045559 7.275671450396736 0.8312243004202936 0.28499022372839594
[ 17 ] 1543 3438 1757 0.0013239808157788388 0.10529793161500253 0.7849430063919686 7.454495965428178 0.7441653479633672 0.24970674435069362
[ 18 ] 1915 4278 2188 0.0009315717960449078 0.08779354961457717 0.7013423780221558 7.988541084181263 0.6708849913884842 0.20443693291439768
[ 19 ] 2320 5189 2647 0.0007320813390062679 0.07891173082283741 0.6284026628486963 7.963361800535159 0.6048631513922452 0.1703833171504011
[ 20 ] 2845 6335 3227 0.0005826220164727174 0.07189357884875153 0.5618137191947514 7.814518739937616 0.541736396330149 0.14885003179933357
[ 21 ] 3490 7728 3927 0.0005073176123814355 0.06714226696072575 0.508846318369193 7.578628804220119 0.48744861891931135 0.14600828617423783
[ 22 ] 4360 9654 4892 0.00044735383441995983 0.06277981133096323 0.46219958068109723 7.362232712750105 0.43949330656942925 0.14308768592178628


==> new_results/problem4/problem4_voronoi_p2.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,50,99,0.006746352697273135,0.1293386805117259,2.231573644266057,17.253722053115748,4.932239071983854,0.047681857799037
1,28,83,159,0.005453355554780473,0.10842800751087815,1.6934510366816593,15.618206730505143,2.8252161800251065,0.04256023361308037
2,36,103,197,0.00461520463851722,0.09317977928196468,1.3972285445206873,14.994975898071553,1.91087446299257,0.04137314263082836
3,48,126,247,0.003353738565383419,0.07467960102841659,1.1154801573706001,14.936878906813455,1.2115054102943694,0.032790571193169304
4,60,144,293,0.0023200544946025384,0.055959208880498774,0.8206561712812152,14.665256848675815,0.6425628193714296,0.030913732090513513
5,76,156,337,0.0011667315685224941,0.035968902422184416,0.6086720452332977,16.922174552034402,0.3682960642725652,0.0021855943759202523
6,82,164,361,0.0008072622956591579,0.029551253529947613,0.5355305566693113,18.122092727017414,0.2858297682106894,0.0009632089158529977
7,100,212,451,0.0007338129608843776,0.026847625278782393,0.46250041153248117,17.226864824353534,0.21285911214420222,0.001047518523512203
8,133,309,619,0.0006059995964675619,0.02334621518551904,0.37965675095328405,16.262025683236818,0.1430552247453681,0.001084023799035827
9,166,396,775,0.000492996636585304,0.020479633772614077,0.30576886695711164,14.930387445013498,0.09235452292576508,0.0011400770744707384
10,193,448,887,0.0003654405935617186,0.01666027562080174,0.2591374769484124,15.554213078255303,0.06634672165352636,0.0008055103056626017
11,220,518,1011,0.00031235919916138076,0.01535053004398727,0.21790038636416142,14.194974749390623,0.046620662566927866,0.0008599158107229568
12,253,570,1129,0.00027469149170514245,0.013840862452513642,0.1875724291504796,13.552076671090287,0.034412593559592884,0.0007708226178188143
13,286,616,1249,0.00018914591560012845,0.01048081015879126,0.15471866729122394,14.762090424989385,0.02351447506522972,0.00042339094314272976
14,313,646,1337,0.000128366570319828,0.00838783055225506,0.13868577467472135,16.5341650395448,0.019022727359686974,0.00021101673744060648
15,379,784,1617,9.757521263499193e-05,0.006959543789648351,0.12065097397217578,17.33604638735551,0.014494696587659119,6.196093277551981e-05
16,463,1012,2019,8.573125598280267e-05,0.006332304258659739,0.10501539803040603,16.584073307405006,0.010958925216264988,6.930860721962064e-05
17,574,1295,2533,7.129873826096272e-05,0.005577398343476062,0.08905810660776023,15.967679036576683,0.007857674057796022,7.367229476316385e-05
18,670,1524,2961,6.0448277366941455e-05,0.0049561473049683155,0.0761326768702241,15.361261920908706,0.005729499914818152,6.66845726078032e-05
19,775,1761,3415,5.004191239529687e-05,0.004294440810985632,0.06489686789281296,15.111831958843148,0.004156907289109021,5.46961731881972e-05
20,865,1981,3817,4.2879660984870964e-05,0.00389749789627563,0.05570505440248186,14.292516862090542,0.0030510812942605783,5.197179172288522e-05
21,994,2206,4309,3.299398008089011e-05,0.003261405523034949,0.04637444613612468,14.219159748331528,0.0021119875388604667,3.86017155718627e-05
22,1090,2373,4673,2.6291826460028678e-05,0.0027352500205465404,0.040312600538416364,14.738177583620438,0.001598584299922076,2.6521462247851377e-05


==> new_results/problem4/problem4_voronoi_p2.txt <==
Solving problem 4 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 16 50 99 0.006746352697273135 0.1293386805117259 2.231573644266057 17.253722053115748 2.2208644875326935 0.21836175901250887
[ 1 ] 28 83 159 0.005453355554780473 0.10842800751087815 1.6934510366816593 15.618206730505143 1.68083793984581 0.2063013175262833
[ 2 ] 36 103 197 0.00461520463851722 0.09317977928196468 1.3972285445206873 14.994975898071553 1.3823438295129653 0.20340389040239215
[ 3 ] 48 126 247 0.003353738565383419 0.07467960102841659 1.1154801573706001 14.936878906813455 1.100684064704477 0.18108166995355798
[ 4 ] 60 144 293 0.0023200544946025384 0.055959208880498774 0.8206561712812152 14.665256848675815 0.80160016178356 0.17582301354064409
[ 5 ] 76 156 337 0.0011667315685224941 0.035968902422184416 0.6086720452332977 16.922174552034402 0.6068740102134588 0.046750340917690134
[ 6 ] 82 164 361 0.0008072622956591579 0.029551253529947613 0.5355305566693113 18.122092727017414 0.5346304968954627 0.03103560722545956
[ 7 ] 100 212 451 0.0007338129608843776 0.026847625278782393 0.46250041153248117 17.226864824353534 0.4613665702499502 0.032365390828973516
[ 8 ] 133 309 619 0.0006059995964675619 0.02334621518551904 0.37965675095328405 16.262025683236818 0.3782264199462646 0.032924516686442445
[ 9 ] 166 396 775 0.000492996636585304 0.020479633772614077 0.30576886695711164 14.930387445013498 0.30389886956973877 0.03376502738738321
[ 10 ] 193 448 887 0.0003654405935617186 0.01666027562080174 0.2591374769484124 15.554213078255303 0.257578573746976 0.028381513449120394
[ 11 ] 220 518 1011 0.00031235919916138076 0.01535053004398727 0.21790038636416142 14.194974749390623 0.21591818489170353 0.029324321146839135
[ 12 ] 253 570 1129 0.00027469149170514245 0.013840862452513642 0.1875724291504796 13.552076671090287 0.18550631676466675 0.027763692438485452
[ 13 ] 286 616 1249 0.00018914591560012845 0.01048081015879126 0.15471866729122394 14.762090424989385 0.15334430235659138 0.020576465759277754
[ 14 ] 313 646 1337 0.000128366570319828 0.00838783055225506 0.13868577467472135 16.5341650395448 0.13792290368059604 0.014526415161374347
[ 15 ] 379 784 1617 9.757521263499193e-05 0.006959543789648351 0.12065097397217578 17.33604638735551 0.12039392255283951 0.00787152671185964
[ 16 ] 463 1012 2019 8.573125598280267e-05 0.006332304258659739 0.10501539803040603 16.584073307405006 0.10468488532861364 0.00832517911036277
[ 17 ] 574 1295 2533 7.129873826096272e-05 0.005577398343476062 0.08905810660776023 15.967679036576683 0.08864352236794307 0.008583256652527864
[ 18 ] 670 1524 2961 6.0448277366941455e-05 0.0049561473049683155 0.0761326768702241 15.361261920908706 0.07569346018526403 0.008166062246138172
[ 19 ] 775 1761 3415 5.004191239529687e-05 0.004294440810985632 0.06489686789281296 15.111831958843148 0.06447408230528777 0.007395686120178249
[ 20 ] 865 1981 3817 4.2879660984870964e-05 0.00389749789627563 0.05570505440248186 14.292516862090542 0.055236593796690416 0.007209146393497999
[ 21 ] 994 2206 4309 3.299398008089011e-05 0.003261405523034949 0.04637444613612468 14.219159748331528 0.04595636559673172 0.006213027890800323
[ 22 ] 1090 2373 4673 2.6291826460028678e-05 0.0027352500205465404 0.040312600538416364 14.738177583620438 0.03998229983282697 0.005149899246378649


==> new_results/problem4/problem4_voronoi_p3.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,50,180,0.001150527353046846,0.018533105394208944,0.4350033810037569,23.47169412524265,0.18574363228529464,0.0034843091994050668
1,20,60,218,0.001084612354655275,0.016944846254556143,0.3840284468239385,22.663436484156982,0.14386222528502685,0.003615622684979697
2,24,70,256,0.0010329417998074246,0.015312208250451237,0.3254587421779829,21.254853438163753,0.10225114539621165,0.0036722474638630764
3,30,86,316,0.000990015202946467,0.014014680521432905,0.2684407702252786,19.15425541201223,0.06836187335782024,0.0036985737613206005
4,41,114,413,0.0004014985175811567,0.010596975536525536,0.19231922792838527,18.148501642331958,0.03597822026935937,0.001008465161610829
5,58,138,537,0.0002213913767907199,0.0069343752242383,0.13384040677859307,19.301004409275336,0.017617922222193064,0.0002953322644661978
6,66,152,601,0.00015499016955124406,0.0051235022241335705,0.09623691734247224,18.783424527301097,0.009188658893774205,7.288536580762894e-05
7,74,158,653,9.421366770845346e-05,0.0033855087489319943,0.0703507279976851,20.779957523334776,0.00491617615213362,3.30487776706535e-05
8,84,177,739,7.492377895519527e-05,0.00281774282561801,0.055105209330387254,19.55650772291511,0.003015330399557263,2.1253695788535885e-05
9,88,180,765,4.031645885022158e-05,0.0019130179095130477,0.04631558090544918,24.210740879701778,0.0021383246619450483,6.808372664160456e-06
10,106,229,936,3.1296300976127335e-05,0.001676240759067118,0.04010965625127185,23.928338476624425,0.001603770213252279,5.014311342911972e-06
11,127,279,1122,2.628564210870006e-05,0.0014071299287692987,0.033870633149248715,24.07072186921117,0.0011432512003888076,3.968589542178123e-06
12,151,344,1341,2.1302459878775123e-05,0.0012349088638583128,0.02821575856006769,22.84845415386461,0.0007926587759184323,3.4702552016009462e-06
13,178,403,1575,1.7124036016757906e-05,0.0010536326595367174,0.023397323085232437,22.206338113627044,0.0005446431761629828,2.7915513917679997e-06
14,208,476,1836,1.3315076900178698e-05,0.0008767834476413282,0.019094585170606082,21.77799458004508,0.00036239501488178895,2.2081679557408034e-06
15,232,534,2046,1.1564776120346132e-05,0.0007817614745633601,0.015443152286325788,19.754302033048255,0.00023630436380740692,2.1865887312424905e-06
16,256,570,2220,9.448203455115477e-06,0.000648027392908831,0.012657976854618107,19.533089176677628,0.00015895964603537138,1.2647320166763126e-06
17,280,615,2412,7.880241808739228e-06,0.0005759785506634318,0.010082843149261951,17.505587903660974,0.00010057992566611415,1.083800306504501e-06
18,301,633,2547,5.969319490980888e-06,0.0004382564686278706,0.008419563797354724,19.2114992020891,7.021440659206248e-05,6.746479456638121e-07
19,322,660,2700,4.100707599238271e-06,0.0003179975228002851,0.006971793294018278,21.924049070020075,4.834123181070266e-05,2.646699238155687e-07
20,349,711,2919,3.422768394700101e-06,0.0002787936381777601,0.00603064224357254,21.63120465369936,3.610350748181803e-05,2.651383881436078e-07
21,406,853,3432,2.9011336498292093e-06,0.00023498034945609967,0.005184932723437645,22.06538859712745,2.661582416880417e-05,2.6770317777034426e-07
22,484,1054,4134,2.2051851759034307e-06,0.00020809206851175535,0.004356332903345509,20.93464174055925,1.882518633144764e-05,1.5245003332306782e-07
23,568,1272,4890,1.6057566694565755e-06,0.00017732453430665185,0.0036934016193273297,20.82848622030066,1.3536470005307884e-05,1.0474551634185611e-07


==> new_results/problem4/problem4_voronoi_p3.txt <==
Solving problem 4 on Quad mesh with polynomial order 3
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 16 50 180 0.001150527353046846 0.018533105394208944 0.4350033810037569 23.47169412524265 0.4309798513681291 0.05902803740092556
[ 1 ] 20 60 218 0.001084612354655275 0.016944846254556143 0.3840284468239385 22.663436484156982 0.3792917416514982 0.0601300481039197
[ 2 ] 24 70 256 0.0010329417998074246 0.015312208250451237 0.3254587421779829 21.254853438163753 0.31976733009519853 0.06059907147690529
[ 3 ] 30 86 316 0.000990015202946467 0.014014680521432905 0.2684407702252786 19.15425541201223 0.2614610360222345 0.06081590056326224
[ 4 ] 41 114 413 0.0004014985175811567 0.010596975536525536 0.19231922792838527 18.148501642331958 0.1896792562969377 0.03175634049462924
[ 5 ] 58 138 537 0.0002213913767907199 0.0069343752242383 0.13384040677859307 19.301004409275336 0.13273252134346378 0.01718523390781161
[ 6 ] 66 152 601 0.00015499016955124406 0.0051235022241335705 0.09623691734247224 18.783424527301097 0.09585749263241869 0.008537292650930325
[ 7 ] 74 158 653 9.421366770845346e-05 0.0033855087489319943 0.0703507279976851 20.779957523334776 0.07011544874087038 0.005748806630132336
[ 8 ] 84 177 739 7.492377895519527e-05 0.00281774282561801 0.055105209330387254 19.55650772291511 0.054912024180112526 0.004610173075767968
[ 9 ] 88 180 765 4.031645885022158e-05 0.0019130179095130477 0.04631558090544918 24.210740879701778 0.046242022684405235 0.0026092858532863845
[ 10 ] 106 229 936 3.1296300976127335e-05 0.001676240759067118 0.04010965625127185 23.928338476624425 0.04004709993560431 0.0022392658044350098
[ 11 ] 127 279 1122 2.628564210870006e-05 0.0014071299287692987 0.033870633149248715 24.07072186921117 0.03381199787632798 0.0019921319088298654
[ 12 ] 151 344 1341 2.1302459878775123e-05 0.0012349088638583128 0.02821575856006769 22.84845415386461 0.02815419641755794 0.0018628620994590411
[ 13 ] 178 403 1575 1.7124036016757906e-05 0.0010536326595367174 0.023397323085232437 22.206338113627044 0.02333759148162001 0.001670793641287876
[ 14 ] 208 476 1836 1.3315076900178698e-05 0.0008767834476413282 0.019094585170606082 21.77799458004508 0.019036675520735992 0.0014859905638128403
[ 15 ] 232 534 2046 1.1564776120346132e-05 0.0007817614745633601 0.015443152286325788 19.754302033048255 0.015372194502002858 0.0014787118486177388
[ 16 ] 256 570 2220 9.448203455115477e-06 0.000648027392908831 0.012657976854618107 19.533089176677628 0.012607919972595454 0.0011246030484914722
[ 17 ] 280 615 2412 7.880241808739228e-06 0.0005759785506634318 0.010082843149261951 17.505587903660974 0.010028954365541512 0.0010410573022194797
[ 18 ] 301 633 2547 5.969319490980888e-06 0.0004382564686278706 0.008419563797354724 19.2114992020891 0.008379403713395272 0.0008213695548678513
[ 19 ] 322 660 2700 4.100707599238271e-06 0.0003179975228002851 0.006971793294018278 21.924049070020075 0.006952785902837989 0.0005144608088237322
[ 20 ] 349 711 2919 3.422768394700101e-06 0.0002787936381777601 0.00603064224357254 21.63120465369936 0.006008619432267119 0.0005149159039528763
[ 21 ] 406 853 3432 2.9011336498292093e-06 0.00023498034945609967 0.005184932723437645 22.06538859712745 0.00515905264256958 0.0005174004037207009
[ 22 ] 484 1054 4134 2.2051851759034307e-06 0.00020809206851175535 0.004356332903345509 20.93464174055925 0.004338800102729744 0.0003904485027799029
[ 23 ] 568 1272 4890 1.6057566694565755e-06 0.00017732453430665185 0.0036934016193273297 20.82848622030066 0.003679194205978788 0.00032364411989383666


==> new_results/uniform_quads_p1.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,32,25,0.023623270226016756,0.3228734917009776,1.6727161974523637,5.180717031429492,2.5086158035817796,0.2893636736377152
1,64,128,81,0.006206321290230545,0.1649868519657758,0.8581407606828195,5.201267558343551,0.6548396892622358,0.08156587588305242
2,256,512,289,0.0015720189936890676,0.08296659084566906,0.4331906072142935,5.221265605815916,0.16667276915611104,0.020981333022577264
3,1024,2048,1089,0.00039431697627279717,0.041543500993752744,0.2174033808225119,5.233150206941026,0.041982005634250696,0.005282224358807444
4,4096,8192,4225,9.86604425774395e-05,0.020779310425308915,0.1088721827074445,5.2394511886611825,0.010530290831887706,0.0013228613355954731


==> new_results/uniform_quads_p1.txt <==
Solving problem 1 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 16 32 25 0.023623270226016756 0.3228734917009776 1.6727161974523637 5.180717031429492 1.5838610430153839 0.5379253420668292
[ 1 ] 64 128 81 0.006206321290230545 0.1649868519657758 0.8581407606828195 5.201267558343551 0.809221656446635 0.28559740174422527
[ 2 ] 256 512 289 0.0015720189936890676 0.08296659084566906 0.4331906072142935 5.221265605815916 0.408255764388099 0.14484934595149979
[ 3 ] 1024 2048 1089 0.00039431697627279717 0.041543500993752744 0.2174033808225119 5.233150206941026 0.2048951088587785 0.07267891275196296
[ 4 ] 4096 8192 4225 9.86604425774395e-05 0.020779310425308915 0.1088721827074445 5.2394511886611825 0.10261720534046767 0.0363711607677769


==> new_results/uniform_quads_p2.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,32,81,0.0046371176632608434,0.08021656968404063,0.6273614153973859,7.820845716395694,0.38686320608411184,0.006719139445299449
1,64,128,289,0.0005989342691708758,0.02092829706567996,0.16527999484682349,7.897441169155802,0.02687253630924838,0.0004449403873176168
2,256,512,1089,7.532285997114988e-05,0.005285430353849346,0.04204791295826014,7.955437900650209,0.001740539123821668,2.7487860323753078e-05
3,1024,2048,4225,9.416592695045669e-06,0.0013247419526988254,0.010580974455103595,7.987196626141073,0.000110260031909749,1.6969885098058355e-06
4,4096,8192,16641,1.1767493282310328e-06,0.00033139947364397925,0.002652493528500126,8.003915936661041,6.930191345200842e-06,1.0553057353420836e-07


==> new_results/uniform_quads_p2.txt <==
Solving problem 1 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 16 32 81 0.0046371176632608434 0.08021656968404063 0.6273614153973859 7.820845716395694 0.6219832844089235 0.08197035711340685
[ 1 ] 64 128 289 0.0005989342691708758 0.02092829706567996 0.16527999484682349 7.897441169155802 0.16392844874898432 0.021093610106324066
[ 2 ] 256 512 1089 7.532285997114988e-05 0.005285430353849346 0.04204791295826014 7.955437900650209 0.04171976898092399 0.005242886640368365
[ 3 ] 1024 2048 4225 9.416592695045669e-06 0.0013247419526988254 0.010580974455103595 7.987196626141073 0.01050047769912155 0.0013026851153697257
[ 4 ] 4096 8192 16641 1.1767493282310328e-06 0.00033139947364397925 0.002652493528500126 8.003915936661041 0.0026325256589824235 0.0003248546960322543


==> new_results/uniform_quads_p3.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,32,153,0.0007063766768537231,0.015295678303495987,0.15960211712306346,10.434458280061024,0.025192459275655197,0.00028037651450887185
1,64,128,561,5.36187814697287e-05,0.001917218717044193,0.02046444387773719,10.674026753341712,0.0004117598465463396,7.033616678715619e-06
2,256,512,2145,3.7945481736313356e-06,0.00023676700499031782,0.002588041969371955,10.93075434846924,6.550630684745143e-06,1.4733055048552386e-07
3,1024,2048,8385,2.5345635741874875e-07,2.9281218447304543e-05,0.00032518301566409783,11.10551517005032,1.0305442746980577e-07,2.6895662065911177e-09
4,4096,8192,33153,1.6382740737447807e-08,3.6368877613666834e-06,4.0745063429677963e-05,11.203277665727752,1.6147114645062314e-09,4.544872938224912e-11


==> new_results/uniform_quads_p3.txt <==
Solving problem 1 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 16 32 153 0.0007063766768537231 0.015295678303495987 0.15960211712306346 10.434458280061024 0.15872132583763027 0.01674444727391358
[ 1 ] 64 128 561 5.36187814697287e-05 0.001917218717044193 0.02046444387773719 10.674026753341712 0.020291866512135832 0.0026520966571216102
[ 2 ] 256 512 2145 3.7945481736313356e-06 0.00023676700499031782 0.002588041969371955 10.93075434846924 0.0025594199899088743 0.00038383661952128
[ 3 ] 1024 2048 8385 2.5345635741874875e-07 2.9281218447304543e-05 0.00032518301566409783 11.10551517005032 0.00032102091438067674 5.186102782042714e-05
Solving problem 1 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 16 32 153 0.0007063766768537231 0.015295678303495987 0.15960211712306346 10.434458280061024 0.15872132583763027 0.01674444727391358
[ 1 ] 64 128 561 5.36187814697287e-05 0.001917218717044193 0.02046444387773719 10.674026753341712 0.020291866512135832 0.0026520966571216102
[ 2 ] 256 512 2145 3.7945481736313356e-06 0.00023676700499031782 0.002588041969371955 10.93075434846924 0.0025594199899088743 0.00038383661952128
[ 3 ] 1024 2048 8385 2.5345635741874875e-07 2.9281218447304543e-05 0.00032518301566409783 11.10551517005032 0.00032102091438067674 5.186102782042714e-05
Solving problem 1 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 16 32 153 0.0007063766768537231 0.015295678303495987 0.15960211712306346 10.434458280061024 0.15872132583763027 0.01674444727391358
[ 1 ] 64 128 561 5.36187814697287e-05 0.001917218717044193 0.02046444387773719 10.674026753341712 0.020291866512135832 0.0026520966571216102
[ 2 ] 256 512 2145 3.7945481736313356e-06 0.00023676700499031782 0.002588041969371955 10.93075434846924 0.0025594199899088743 0.00038383661952128
[ 3 ] 1024 2048 8385 2.5345635741874875e-07 2.9281218447304543e-05 0.00032518301566409783 11.10551517005032 0.00032102091438067674 5.186102782042714e-05
Solving problem 1 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 16 32 153 0.0007063766768537231 0.015295678303495987 0.15960211712306346 10.434458280061024 0.15872132583763027 0.01674444727391358
[ 1 ] 64 128 561 5.36187814697287e-05 0.001917218717044193 0.02046444387773719 10.674026753341712 0.020291866512135832 0.0026520966571216102
[ 2 ] 256 512 2145 3.7945481736313356e-06 0.00023676700499031782 0.002588041969371955 10.93075434846924 0.0025594199899088743 0.00038383661952128
[ 3 ] 1024 2048 8385 2.5345635741874875e-07 2.9281218447304543e-05 0.00032518301566409783 11.10551517005032 0.00032102091438067674 5.186102782042714e-05
[ 4 ] 4096 8192 33153 1.6382740737447807e-08 3.6368877613666834e-06 4.0745063429677963e-05 11.203277665727752 4.0183472529215685e-05 6.741567279368287e-06


==> revised_results/problem4/problem4_quads_p1.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,32,25,0.054253595898648255,0.7023740616940677,8.187155593022636,11.656403673671974,65.47407261859827,1.555444085763554
1,22,50,34,0.047600609236549594,0.6532058025981613,6.220885308574447,9.523622239469614,37.02691077698698,1.6725032454504074
2,28,64,41,0.04133642861176948,0.5997029347283486,5.168349886922623,8.618183416533997,25.00437171956355,1.7074688340895463
3,49,106,66,0.030365456470170405,0.5031362255439349,4.489160643540724,8.922356243952704,18.471832314476885,1.6807309690380805
4,61,138,82,0.03004143563214166,0.4925545832768969,3.872953476789231,7.862993479875899,13.313381231784524,1.6863874015892684
5,70,152,91,0.023062159268524007,0.42903366304417134,3.611823324850551,8.418508000568464,11.723456448998725,1.3218112809357638
6,88,200,117,0.012035224273340469,0.32955121823651196,3.088356002531402,9.3713991380695,9.092499657291054,0.44544314108068583
7,121,282,158,0.010789244613403541,0.3083107235914235,2.595426860165381,8.418217926162267,6.27469901086686,0.46154157560106857
8,136,296,165,0.009682864227954368,0.2914464376133631,2.4474804344816,8.3977023514985,5.546358360955703,0.44380211621453824
9,166,376,205,0.008787920303463505,0.2740348227931215,2.2001387711521088,8.028683175105343,4.372605429456464,0.4680051828702476
10,214,482,261,0.007334390544114113,0.24719082640157802,2.0028199850528576,8.10232327068296,3.5966228388878076,0.4146650536393204
11,262,626,337,0.00599354467091231,0.2209057361372531,1.8098718070231647,8.192959760441239,2.886869413709115,0.3887665441481807
12,346,838,445,0.005114898671508663,0.2010021389345765,1.5658348103577733,7.790140038596463,2.1319419795017955,0.31989667382636844
13,412,968,517,0.0028785072247078805,0.1600548942310128,1.3718992707278168,8.571429679293074,1.7683410344829251,0.11376657454059025
14,523,1218,642,0.0025405205421957337,0.1486425740411451,1.2187261545343335,8.19903827955094,1.369800906056193,0.11549253368985135
15,664,1504,785,0.002241851644184274,0.138768049598393,1.1066550037407454,7.974854492395784,1.1106237989695,0.11406149833492929
16,850,1940,1003,0.001961825627991264,0.1284809089971501,1.001670161439313,7.79625680778404,0.8907601621623347,0.11258295015552466
17,1060,2420,1245,0.0017432347814716335,0.1202536429784419,0.9145207231054859,7.604931546809221,0.7267373599180796,0.10961079307130128
18,1312,3000,1545,0.001290082027512878,0.1011910466831582,0.817678348543141,8.080540476109453,0.5946270151341911,0.07397086654204721
19,1588,3628,1861,0.0010125103355079293,0.08934469332016978,0.7272389907547705,8.139699894079714,0.4780413508119582,0.050835198862059006
20,1795,4030,2068,0.0007751605757582468,0.07974586049935406,0.6700653703359505,8.402509749598577,0.41504568792540253,0.033941912598051904
21,2209,4902,2508,0.0006414400534079318,0.07319668218922333,0.6034884218923497,8.244751043937354,0.3347006493905316,0.02949762596758715
22,2737,5894,3012,0.0005398784514180953,0.06797567520380786,0.5521089843338061,8.122155207409813,0.2781806963563557,0.026643634225751223
23,3490,7590,3860,0.00048328728522529374,0.06367400437888247,0.5040659592842497,7.916354000368532,0.22809576140441126,0.025986729904739575
24,4252,9220,4675,0.0004336824909415902,0.05958453005324043,0.46417765239653486,7.790237700654503,0.19098117633349546,0.024479716650862876


==> revised_results/problem4/problem4_quads_p1.txt <==
Solving problem 4 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 16 32 25 0.054253595898648255 0.7023740616940677 8.187155593022636 11.656403673671974 8.091605070602387 1.2471744407914853
[ 1 ] 22 50 34 0.047600609236549594 0.6532058025981613 6.220885308574447 9.523622239469614 6.084974180470035 1.2932529704007671
[ 2 ] 28 64 41 0.04133642861176948 0.5997029347283486 5.168349886922623 8.618183416533997 5.000437152846094 1.3067015091785676
[ 3 ] 49 106 66 0.030365456470170405 0.5031362255439349 4.489160643540724 8.922356243952704 4.297886959248333 1.2964300864443405
[ 4 ] 61 138 82 0.03004143563214166 0.4925545832768969 3.872953476789231 7.862993479875899 3.6487506398470866 1.2986097957389926
[ 5 ] 70 152 91 0.023062159268524007 0.42903366304417134 3.611823324850551 8.418508000568464 3.4239533362764636 1.1497005179331545
[ 6 ] 88 200 117 0.012035224273340469 0.32955121823651196 3.088356002531402 9.3713991380695 3.015377199836043 0.6674152688399373
[ 7 ] 121 282 158 0.010789244613403541 0.3083107235914235 2.595426860165381 8.418217926162267 2.5049349314636618 0.6793685123709139
[ 8 ] 136 296 165 0.009682864227954368 0.2914464376133631 2.4474804344816 8.3977023514985 2.3550707762094336 0.6661847463088135
[ 9 ] 166 376 205 0.008787920303463505 0.2740348227931215 2.2001387711521088 8.028683175105343 2.091077576145004 0.6841090431139232
[ 10 ] 214 482 261 0.007334390544114113 0.24719082640157802 2.0028199850528576 8.10232327068296 1.8964764271901213 0.6439449150659708
[ 11 ] 262 626 337 0.00599354467091231 0.2209057361372531 1.8098718070231647 8.192959760441239 1.6990789898380578 0.6235114627239668
[ 12 ] 346 838 445 0.005114898671508663 0.2010021389345765 1.5658348103577733 7.790140038596463 1.4601171115707794 0.5655940892781398
[ 13 ] 412 968 517 0.0028785072247078805 0.1600548942310128 1.3718992707278168 8.571429679293074 1.3297898459842912 0.33729300991955086
[ 14 ] 523 1218 642 0.0025405205421957337 0.1486425740411451 1.2187261545343335 8.19903827955094 1.1703849392640837 0.33984192456177525
[ 15 ] 664 1504 785 0.002241851644184274 0.138768049598393 1.1066550037407454 7.974854492395784 1.0538613755942952 0.3377299192179
[ 16 ] 850 1940 1003 0.001961825627991264 0.1284809089971501 1.001670161439313 7.79625680778404 0.9438009123551082 0.3355338286306236
[ 17 ] 1060 2420 1245 0.0017432347814716335 0.1202536429784419 0.9145207231054859 7.604931546809221 0.8524889207010726 0.33107520757571274
[ 18 ] 1312 3000 1545 0.001290082027512878 0.1011910466831582 0.817678348543141 8.080540476109453 0.7711206229470141 0.271975856542538
[ 19 ] 1588 3628 1861 0.0010125103355079293 0.08934469332016978 0.7272389907547705 8.139699894079714 0.6914053447956258 0.22546662471873527
[ 20 ] 1795 4030 2068 0.0007751605757582468 0.07974586049935406 0.6700653703359505 8.402509749598577 0.64424039606765 0.18423331022931738
[ 21 ] 2209 4902 2508 0.0006414400534079318 0.07319668218922333 0.6034884218923497 8.244751043937354 0.5785331878038905 0.17174872915857967
[ 22 ] 2737 5894 3012 0.0005398784514180953 0.06797567520380786 0.5521089843338061 8.122155207409813 0.5274283803099296 0.1632287787914595
[ 23 ] 3490 7590 3860 0.00048328728522529374 0.06367400437888247 0.5040659592842497 7.916354000368532 0.4775937200219568 0.161204000895572
[ 24 ] 4252 9220 4675 0.0004336824909415902 0.05958453005324043 0.46417765239653486 7.790237700654503 0.4370139315096207 0.15645995222696085


==> revised_results/problem4/problem4_quads_p2.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,32,81,0.00711100715239994,0.13349432133070024,2.358669624466638,17.668688832265744,5.543014263819269,0.020308133562322084
1,28,66,143,0.006023845951607704,0.11008580551122003,1.6896088422383546,15.348108090703377,2.8262648893349507,0.0285131504350824
2,34,82,173,0.0052925388309463485,0.09586125989432173,1.3200768681679296,13.770702258902016,1.7121358488076648,0.030467089064384334
3,40,96,201,0.004084205335302434,0.07838799504960688,1.0430996113760374,13.306879589354526,1.0601634732605323,0.027893325992307982
4,52,112,241,0.0024949263626907244,0.058480544696088356,0.7982461236220875,13.649772377641355,0.6286168169556501,0.008580056922038892
5,64,128,289,0.0010530560734754075,0.033953048422346005,0.5841681030102127,17.205173913802266,0.33957807763102144,0.0016742949435291088
6,88,192,409,0.0009424948718449027,0.030366851776674534,0.4742747026278619,15.618171620680252,0.22317489886128178,0.001761594691465057
7,112,272,537,0.0008283940040767136,0.028140531557931767,0.39359340955495,13.986708415392767,0.15242463698559086,0.002491135059499716
8,151,390,741,0.0007076358733915824,0.02598215693615179,0.308832641867227,11.886335789062787,0.09185815356892688,0.003519447113764007
9,175,428,831,0.0005987271186564428,0.02255847014189088,0.2571202602484626,11.397947583820965,0.06309011715133818,0.0030207110788989383
10,196,452,901,0.0004986996099042369,0.018341008768202185,0.20809556964054782,11.345917352230003,0.041066040125221685,0.002237725978802403
11,214,472,957,0.0003594895942481242,0.014770501545125315,0.1807910013697354,12.24000422852273,0.031310281676725435,0.0013751044995462258
12,241,494,1033,0.0001703814311328425,0.009404464047706004,0.1529582057175764,16.264425589982125,0.02307488800855974,0.00032132468778068093
13,289,597,1251,0.0001254445508807113,0.008148497635765696,0.1363384662346101,16.73173047706219,0.018494010989329828,9.416638587608772e-05
14,373,840,1667,0.00011164542976104772,0.007491937424668424,0.115660640442259,15.438014746549738,0.01325292733115295,0.00012445641636056777
15,448,1075,2055,0.0001005485320846856,0.007041799138452859,0.09976641275371163,14.16774474706632,0.009794758101915265,0.00015857901182868978
16,541,1358,2529,8.888288540688687e-05,0.006604417755676594,0.0840499156648544,12.726317258264329,0.006869945165112631,0.00019444315815650513
17,631,1512,2871,7.69324985756094e-05,0.0056438016148066756,0.07045921379158669,12.484353384558188,0.004811278684378012,0.00015322212375050784
18,706,1616,3133,6.798081548095118e-05,0.0048863381219612775,0.06061600149833442,12.40519996475487,0.0035546215943112664,0.00011967804333481383
19,799,1809,3515,5.184051138031681e-05,0.004382334980261128,0.05169390545796198,11.795973080743755,0.002563923305464723,0.00010833655603198836
20,886,1908,3793,4.12660324595354e-05,0.003549618635779307,0.04450271821420005,12.53732380307656,0.001913393286751719,6.709864170077393e-05
21,955,1962,3985,3.195997633041277e-05,0.002583084939024016,0.03905769497376941,15.120561613636614,0.0014930479500798982,3.245558658411421e-05
22,1078,2184,4485,1.57822377229823e-05,0.002079510573136806,0.03550312036313086,17.072825126143368,0.0012552503803151228,5.2211752038342114e-06


==> revised_results/problem4/problem4_quads_p2.txt <==
Solving problem 4 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 16 32 81 0.00711100715239994 0.13349432133070024 2.358669624466638 17.668688832265744 2.354360691104757 0.1425066088373521
[ 1 ] 28 66 143 0.006023845951607704 0.11008580551122003 1.6896088422383546 15.348108090703377 1.6811498711700128 0.16885837389683225
[ 2 ] 34 82 173 0.0052925388309463485 0.09586125989432173 1.3200768681679296 13.770702258902016 1.3084860904142868 0.1745482427994746
[ 3 ] 40 96 201 0.004084205335302434 0.07838799504960688 1.0430996113760374 13.306879589354526 1.0296424006714817 0.1670129515705533
[ 4 ] 52 112 241 0.0024949263626907244 0.058480544696088356 0.7982461236220875 13.649772377641355 0.7928535911223774 0.09262859667531886
[ 5 ] 64 128 289 0.0010530560734754075 0.033953048422346005 0.5841681030102127 17.205173913802266 0.5827332817258866 0.04091814931700979
[ 6 ] 88 192 409 0.0009424948718449027 0.030366851776674534 0.4742747026278619 15.618171620680252 0.472413906295403 0.04197135560671179
[ 7 ] 112 272 537 0.0008283940040767136 0.028140531557931767 0.39359340955495 13.986708415392767 0.390415979418864 0.04991127186818341
[ 8 ] 151 390 741 0.0007076358733915824 0.02598215693615179 0.308832641867227 11.886335789062787 0.3030811006462245 0.05932492826598282
[ 9 ] 175 428 831 0.0005987271186564428 0.02255847014189088 0.2571202602484626 11.397947583820965 0.25117746147164194 0.054960995978047364
[ 10 ] 196 452 901 0.0004986996099042369 0.018341008768202185 0.20809556964054782 11.345917352230003 0.20264757616419124 0.0473046084309172
[ 11 ] 214 472 957 0.0003594895942481242 0.014770501545125315 0.1807910013697354 12.24000422852273 0.1769471154800932 0.037082401480300946
[ 12 ] 241 494 1033 0.0001703814311328425 0.009404464047706004 0.1529582057175764 16.264425589982125 0.15190420668487012 0.017925531729370846
[ 13 ] 289 597 1251 0.0001254445508807113 0.008148497635765696 0.1363384662346101 16.73173047706219 0.1359926872641681 0.009703936617480955
[ 14 ] 373 840 1667 0.00011164542976104772 0.007491937424668424 0.115660640442259 15.438014746549738 0.11512135914396142 0.011156003601674203
[ 15 ] 448 1075 2055 0.0001005485320846856 0.007041799138452859 0.09976641275371163 14.16774474706632 0.09896847024136154 0.012592815881632264
[ 16 ] 541 1358 2529 8.888288540688687e-05 0.006604417755676594 0.0840499156648544 12.726317258264329 0.08288513235262782 0.013944287653247301
[ 17 ] 631 1512 2871 7.69324985756094e-05 0.0056438016148066756 0.07045921379158669 12.484353384558188 0.06936338143702347 0.01237829244082187
[ 18 ] 706 1616 3133 6.798081548095118e-05 0.0048863381219612775 0.06061600149833442 12.40519996475487 0.059620647382524004 0.010939746036120484
[ 19 ] 799 1809 3515 5.184051138031681e-05 0.004382334980261128 0.05169390545796198 11.795973080743755 0.05063519828602158 0.010408484809615103
[ 20 ] 886 1908 3793 4.12660324595354e-05 0.003549618635779307 0.04450271821420005 12.53732380307656 0.04374235117996881 0.008191376056608189
[ 21 ] 955 1962 3985 3.195997633041277e-05 0.002583084939024016 0.03905769497376941 15.120561613636614 0.0386399786500963 0.005696980479527222
[ 22 ] 1078 2184 4485 1.57822377229823e-05 0.002079510573136806 0.03550312036313086 17.072825126143368 0.03542951284332206 0.0022849891036576544


==> revised_results/problem4/problem4_quads_p3.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,32,153,0.0021294910289580797,0.023103996007607888,0.4478531333150349,19.38422830265214,0.19629425607514003,0.004278172944954389
1,22,48,213,0.0019684689274422303,0.022204398276524415,0.37644577587231487,16.953658062885314,0.1379084608022104,0.0038029613698987164
2,28,64,273,0.0017973670788833118,0.021228732133506865,0.28758312729995456,13.546881909449553,0.07935918179485947,0.0033448733127623836
3,37,90,357,0.000504629673071279,0.011847742054859165,0.1879344931119196,15.862473392965304,0.03469410383390124,0.0006252698673329116
4,43,101,405,0.0003224529653862627,0.009324292309475013,0.1492477615676496,16.006336632753282,0.022018614914939078,0.00025627941801490556
5,55,117,495,0.00024277235934458454,0.00663896222168301,0.1069306612911587,16.106532575516187,0.011267276854152389,0.00016688947001211596
6,61,125,540,0.00019056507596513134,0.0047566534468598,0.07739534292381751,16.270965246566703,0.005868409057181362,0.00012163004911394746
7,64,128,561,0.0001541577388820859,0.003502084347374882,0.058660336118718556,16.750120870929223,0.003334593905726031,0.00010644112783500612
8,76,160,681,0.00014846437979652011,0.003366788548779137,0.05129150414093187,15.234548709490879,0.002529340048236338,0.00010147834880289358
9,94,212,849,4.315423267909243e-05,0.002098815034116401,0.043258699440323505,20.61101085000345,0.0018643422630838925,6.972814184352371e-06
10,112,272,1029,3.5969004319564706e-05,0.002007671487004344,0.03636222281907832,18.11163980484405,0.0013126854936260856,9.525754718214601e-06
11,145,353,1332,3.00725751365586e-05,0.0018301919678572925,0.028540996666632276,15.59453716762117,0.0008052253554064594,9.36313531825527e-06
12,169,398,1527,2.5733998618649127e-05,0.0016194597069727472,0.022108846190814272,13.651989052658985,0.0004801969564026639,8.604123486418845e-06
13,187,428,1662,2.331726460608226e-05,0.0015010407966813948,0.019010075785030948,12.664596343456981,0.00035385892965450027,7.5240516981197616e-06
14,211,458,1827,1.392561075591442e-05,0.000891106035051938,0.013184392766505383,14.795537509446822,0.00017114994281801967,2.6782698034598102e-06
15,223,470,1905,1.0657917196411545e-05,0.000657161488156087,0.010653672923407602,16.211651345090953,0.00011217582863082023,1.3249181281280387e-06
16,235,485,1989,8.13765516663245e-06,0.00048825752962591265,0.008763164312471903,17.94783240554623,7.60184613947414e-05,7.745873726397738e-07
17,256,512,2145,6.2645816990565826e-06,0.0003914133212272102,0.007468767052549184,19.081535163729555,5.515152961325765e-05,6.309516719865826e-07
18,316,672,2709,5.594490682104245e-06,0.0003205510202803978,0.006478238940697804,20.209696837124557,4.087859857316694e-05,1.088981199606469e-06
19,394,884,3429,5.3808370556861675e-06,0.0003089313744956225,0.005481571823781932,17.743655310929274,2.8909563488055147e-05,1.1380661712248224e-06
20,478,1124,4209,2.3468178373887207e-06,0.0002497878560811979,0.004420149165132888,17.695612727049635,1.9253365219768765e-05,2.8435342225620544e-07
21,559,1330,4935,2.050806559901212e-06,0.00023407369534456562,0.0036497638893010984,15.592370957909232,1.302332379881259e-05,2.974526488336891e-07


==> revised_results/problem4/problem4_quads_p3.txt <==
Solving problem 4 on Quad mesh with polynomial order 3
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part 

[ 0 ] 16 32 153 0.0021294910289580797 0.023103996007607888 0.4478531333150349 19.38422830265214 0.44305107614714134 0.0654077437690247
[ 1 ] 22 48 213 0.0019684689274422303 0.022204398276524415 0.37644577587231487 16.953658062885314 0.3713602843630568 0.06166815523346483
[ 2 ] 28 64 273 0.0017973670788833118 0.021228732133506865 0.28758312729995456 13.546881909449553 0.2817076175662623 0.0578348797246297
[ 3 ] 37 90 357 0.000504629673071279 0.011847742054859165 0.1879344931119196 15.862473392965304 0.18626353329060746 0.025005396764156963
[ 4 ] 43 101 405 0.0003224529653862627 0.009324292309475013 0.1492477615676496 16.006336632753282 0.14838670733909787 0.016008729431622785
[ 5 ] 55 117 495 0.00024277235934458454 0.00663896222168301 0.1069306612911587 16.106532575516187 0.10614742980474086 0.01291857074184741
[ 6 ] 61 125 540 0.00019056507596513134 0.0047566534468598 0.07739534292381751 16.270965246566703 0.07660554194822566 0.011028601412416149
[ 7 ] 64 128 561 0.0001541577388820859 0.003502084347374882 0.058660336118718556 16.750120870929223 0.057745942764198 0.01031703096026207
[ 8 ] 76 160 681 0.00014846437979652011 0.003366788548779137 0.05129150414093187 15.234548709490879 0.05029254465859068 0.010073646251625754
[ 9 ] 94 212 849 4.315423267909243e-05 0.002098815034116401 0.043258699440323505 20.61101085000345 0.04317802986570708 0.002640608676868341
[ 10 ] 112 272 1029 3.5969004319564706e-05 0.002007671487004344 0.03636222281907832 18.11163980484405 0.0362310018302846 0.003086382140664795
[ 11 ] 145 353 1332 3.00725751365586e-05 0.0018301919678572925 0.028540996666632276 15.59453716762117 0.028376493007531065 0.003059924070668302
[ 12 ] 169 398 1527 2.5733998618649127e-05 0.0016194597069727472 0.022108846190814272 13.651989052658985 0.021913396733566064 0.0029332786240687816
[ 13 ] 187 428 1662 2.331726460608226e-05 0.0015010407966813948 0.019010075785030948 12.664596343456981 0.0188111384465295 0.0027430004918190887
[ 14 ] 211 458 1827 1.392561075591442e-05 0.000891106035051938 0.013184392766505383 14.795537509446822 0.013082428781308908 0.0016365420261819769
[ 15 ] 223 470 1905 1.0657917196411545e-05 0.000657161488156087 0.010653672923407602 16.211651345090953 0.010591309108453979 0.0011510508799041155
[ 16 ] 235 485 1989 8.13765516663245e-06 0.00048825752962591265 0.008763164312471903 17.94783240554623 0.008718856656393738 0.000880106455288094
[ 17 ] 256 512 2145 6.2645816990565826e-06 0.0003914133212272102 0.007468767052549184 19.081535163729555 0.007426407584643981 0.0007943246640930788
[ 18 ] 316 672 2709 5.594490682104245e-06 0.0003205510202803978 0.006478238940697804 20.209696837124557 0.006393637350770447 0.0010435426199281316
[ 19 ] 394 884 3429 5.3808370556861675e-06 0.0003089313744956225 0.005481571823781932 17.743655310929274 0.005376761431201421 0.0010668018425297279
[ 20 ] 478 1124 4209 2.3468178373887207e-06 0.0002497878560811979 0.004420149165132888 17.695612727049635 0.004387865679321641 0.0005332479932041053
[ 21 ] 559 1330 4935 2.050806559901212e-06 0.00023407369534456562 0.0036497638893010984 15.592370957909232 0.0036087842549552044 0.0005453921972614653


==> revised_results/problem4/problem4_voronoi_p1.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,50,34,0.04892794923667049,0.7098558216650062,7.107329997450292,10.012357130184064,48.63734565946621,1.8767940331905564
1,27,78,48,0.04194297948286099,0.6467765468561125,5.66677244085137,8.761561420859698,29.980357609245743,2.1319522871468592
2,36,96,57,0.03672485392587853,0.596231879226059,4.968908452733491,8.333852358219088,22.215373425190418,2.47467778645591
3,59,141,82,0.03419001940455146,0.549857696178197,4.172189409119763,7.5877621394020585,14.586815319976404,2.8203491455947134
4,81,177,103,0.021731732555925226,0.41902120399904613,3.5838109449018334,8.552815253019968,11.750957168188862,1.0927437206093114
5,106,236,133,0.018465479914004705,0.38762067361186486,3.093318223697858,7.980271523895245,8.609687165429133,0.9589304676321397
6,133,300,167,0.010517301560673594,0.30676811965998924,2.6570008067950446,8.661267701937113,6.712653158355953,0.3470001289535656
7,172,394,214,0.009426427346966883,0.2900700759421954,2.296867199849858,7.918318331835006,4.90635037268427,0.3692485610618581
8,205,456,245,0.00830974976176661,0.2705611043873829,2.0896603437649537,7.723432192873622,3.981984913409233,0.384695438894632
9,262,589,315,0.006917181016688087,0.2438579213866325,1.8843519735047687,7.7272534875632,3.183000705614034,0.3677816544372825
10,340,774,410,0.00532259506811141,0.20958770490518042,1.6514663547123358,7.8795955872481915,2.4411065594038606,0.2862345613429902
11,427,975,517,0.003617496497933432,0.17317315137110822,1.4518065230897321,8.383554330419997,1.9522175166248914,0.1555246638610055
12,523,1201,633,0.002771618663157801,0.15630471883965597,1.2883490509944462,8.24254738154188,1.5606368918314073,0.09920638536688298
13,643,1488,777,0.00242774160292699,0.1470779930409366,1.148233638624967,7.80697108305915,1.2230797721386124,0.09536071673131907
14,796,1792,929,0.0020960336380362815,0.13582273303270287,1.0331758417206565,7.606796142674382,0.9696128721697463,0.09783944774544073
15,1006,2279,1174,0.0018103613769976747,0.12444586917985521,0.9326432381400531,7.4943687909170515,0.7734057897305576,0.09641761991780629
16,1255,2845,1461,0.0014571657832101667,0.11019312790931769,0.8391637938649273,7.615391356850389,0.6293717727222864,0.07482410021149188
17,1606,3579,1836,0.0010251136978938486,0.09140627729248268,0.7423269907265269,8.121181747192502,0.5055330524928208,0.04551630866828038
18,1984,4444,2274,0.0008241352643923085,0.08270311008118798,0.6625031910797278,8.010620041124955,0.4049079017697386,0.034002576421083675
19,2458,5504,2808,0.0006810378387243566,0.07600320332176733,0.5911100198893955,7.777435608692318,0.32216497877707506,0.02724607683656649
20,3031,6738,3431,0.000555123165543484,0.0695000653591314,0.5293520159334457,7.61656860605953,0.25641960155364313,0.02379395521915989
21,3703,8147,4138,0.00046307492633891134,0.06317921737199095,0.48241473283684727,7.635655408588755,0.21091817570197377,0.02180579875607297


==> revised_results/problem4/problem4_voronoi_p1.txt <==
Solving problem 4 on Quad mesh with polynomial order 1
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 16 50 34 0.04892794923667049 0.7098558216650062 7.107329997450292 10.012357130184064 6.9740480109808685 1.369961325436071
[ 1 ] 27 78 48 0.04194297948286099 0.6467765468561125 5.66677244085137 8.761561420859698 5.475432184699738 1.4601206412988137
[ 2 ] 36 96 57 0.03672485392587853 0.596231879226059 4.968908452733491 8.333852358219088 4.7133187273078 1.573110862735335
[ 3 ] 59 141 82 0.03419001940455146 0.549857696178197 4.172189409119763 7.5877621394020585 3.8192689509874014 1.6793895157451453
[ 4 ] 81 177 103 0.021731732555925226 0.41902120399904613 3.5838109449018334 8.552815253019968 3.427966914687022 1.0453438288952164
[ 5 ] 106 236 133 0.018465479914004705 0.38762067361186486 3.093318223697858 7.980271523895245 2.9342268428717526 0.9792499515609586
[ 6 ] 133 300 167 0.010517301560673594 0.30676811965998924 2.6570008067950446 8.661267701937113 2.5908788389957476 0.5890671684566757
[ 7 ] 172 394 214 0.009426427346966883 0.2900700759421954 2.296867199849858 7.918318331835006 2.2150283006508675 0.6076582600951443
[ 8 ] 205 456 245 0.00830974976176661 0.2705611043873829 2.0896603437649537 7.723432192873622 1.9954911459110092 0.6202382114112545
[ 9 ] 262 589 315 0.006917181016688087 0.2438579213866325 1.8843519735047687 7.7272534875632 1.7840966077020701 0.6064500428207442
[ 10 ] 340 774 410 0.00532259506811141 0.20958770490518042 1.6514663547123358 7.8795955872481915 1.5624040960660148 0.5350089357599461
[ 11 ] 427 975 517 0.003617496497933432 0.17317315137110822 1.4518065230897321 8.383554330419997 1.397217777093067 0.39436615455817897
[ 12 ] 523 1201 633 0.002771618663157801 0.15630471883965597 1.2883490509944462 8.24254738154188 1.2492545344450054 0.3149704515774186
[ 13 ] 643 1488 777 0.00242774160292699 0.1470779930409366 1.148233638624967 7.80697108305915 1.105929370321004 0.308805305542698
[ 14 ] 796 1792 929 0.0020960336380362815 0.13582273303270287 1.0331758417206565 7.606796142674382 0.9846892261875044 0.3127929790539435
[ 15 ] 1006 2279 1174 0.0018103613769976747 0.12444586917985521 0.9326432381400531 7.4943687909170515 0.8794349263763395 0.31051186759575916
[ 16 ] 1255 2845 1461 0.0014571657832101667 0.11019312790931769 0.8391637938649273 7.615391356850389 0.7933295486254665 0.2735399426253721
[ 17 ] 1606 3579 1836 0.0010251136978938486 0.09140627729248268 0.7423269907265269 8.121181747192502 0.7110084756828295 0.21334551476016642
[ 18 ] 1984 4444 2274 0.0008241352643923085 0.08270311008118798 0.6625031910797278 8.010620041124955 0.6363237397502458 0.18439787531607754
[ 19 ] 2458 5504 2808 0.0006810378387243566 0.07600320332176733 0.5911100198893955 7.777435608692318 0.5675957881953275 0.1650638568450601
[ 20 ] 3031 6738 3431 0.000555123165543484 0.0695000653591314 0.5293520159334457 7.61656860605953 0.5063789110474913 0.1542528937140561
[ 21 ] 3703 8147 4138 0.00046307492633891134 0.06317921737199095 0.48241473283684727 7.635655408588755 0.45925828865897866 0.14766786636256707


==> revised_results/problem4/problem4_voronoi_p2.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,50,99,0.006797454462375861,0.12956361556572873,2.0670802648607345,15.954172441352464,4.219571320279545,0.053249501097178964
1,28,83,159,0.005509392936516346,0.10877288767771999,1.5550126030293847,14.295957717300713,2.370091518207573,0.0479726773726501
2,36,103,197,0.004658897618720212,0.09350180525396944,1.2731273695955545,13.616072610977811,1.5740611435101801,0.04679215570311546
3,48,127,247,0.0035025317163243203,0.0750541308845929,1.014806846537442,13.520999238507756,0.9911047499369912,0.03872818584227633
4,60,144,293,0.0023507513695888833,0.056219859622514905,0.7551988733388273,13.432955514467091,0.535397833974227,0.03492750431800706
5,76,156,337,0.0011769694988057514,0.03608695267674564,0.5593684913334476,15.500574302964171,0.3104670044865839,0.002426104610073365
6,82,164,361,0.0008097186319839446,0.02965860500151185,0.4972552091867976,16.76596755516485,0.2461918353444055,0.001070907719000369
7,97,205,437,0.0007521930023830386,0.027448486134309533,0.4344957163879299,15.829496543520746,0.18761547812574328,0.0011710494337171251
8,127,294,591,0.0006287574405654356,0.024104488433369424,0.36079940314211734,14.968141893550376,0.12883941497893256,0.0013367943287755368
9,154,360,715,0.0005198178994651727,0.020897988078417647,0.30360765590128025,14.528080634462148,0.09111408786128349,0.0010635208605866975
10,187,432,857,0.0003909246574747122,0.01739887348146655,0.24731736380880223,14.214561883690177,0.060292996161305804,0.0008728822800296368
11,214,494,977,0.00032942202985484446,0.015610092573015804,0.2104903298960542,13.484246099854381,0.04348285245981135,0.0008233265199383763
12,241,554,1091,0.00027211040349092166,0.01396241005073332,0.1785544513093155,12.78822571895012,0.03104672831058972,0.0008349637717809978
13,274,598,1203,0.00021824763165591732,0.011734982175622488,0.15401435951482534,13.124379501382204,0.023148962110866787,0.0005714608258950843
14,304,636,1309,0.00016321586364250986,0.009313308845322629,0.1326961576836212,14.248014308068871,0.01724002777395612,0.0003682424900403429
15,352,718,1493,0.00010201751572148717,0.00725048102497335,0.11647107836525687,16.0639105135352,0.013497362180268027,6.8149915297782e-05
16,421,903,1827,8.999644104158616e-05,0.006623061348207813,0.10209571671305641,15.415185115367127,0.010345269508291939,7.826586286072655e-05
17,526,1167,2307,7.692655474752071e-05,0.005898696531224459,0.08738870746214536,14.814918346715677,0.007558562247137627,7.822394476679224e-05
18,631,1433,2791,6.388094681552925e-05,0.0051655301122529714,0.07371178761867092,14.26993667964916,0.0053565884598699934,7.68391740700548e-05
19,739,1686,3265,5.3491135107397885e-05,0.004552689893285645,0.06151252202714317,13.51124795867658,0.0037135964724235313,7.019389371624215e-05
20,832,1919,3691,4.5229380478300616e-05,0.004122939803099588,0.052692925781555905,12.780425690897028,0.002709475414953755,6.706901246680353e-05
21,958,2152,4179,3.5925620770489014e-05,0.0034004406534842778,0.04424600676255163,13.01184501403215,0.001911544082329485,4.616503210227952e-05
22,1075,2356,4625,2.8850845658771314e-05,0.0028552667844921015,0.03794668003714004,13.290064607356836,0.0014059672103343007,3.398331550678174e-05


==> revised_results/problem4/problem4_voronoi_p2.txt <==
Solving problem 4 on Quad mesh with polynomial order 2
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 16 50 99 0.006797454462375861 0.12956361556572873 2.0670802648607345 15.954172441352464 2.0541595167560733 0.23075853418059963
[ 1 ] 28 83 159 0.005509392936516346 0.10877288767771999 1.5550126030293847 14.295957717300713 1.5395101552791306 0.21902665904553742
[ 2 ] 36 103 197 0.004658897618720212 0.09350180525396944 1.2731273695955545 13.616072610977811 1.254615934662947 0.21631494563047524
[ 3 ] 48 127 247 0.0035025317163243203 0.0750541308845929 1.014806846537442 13.520999238507756 0.9955424400481333 0.1967947810341431
[ 4 ] 60 144 293 0.0023507513695888833 0.056219859622514905 0.7551988733388273 13.432955514467091 0.731708845084045 0.18688901604430116
[ 5 ] 76 156 337 0.0011769694988057514 0.03608695267674564 0.5593684913334476 15.500574302964171 0.5571956608648203 0.04925550334808655
[ 6 ] 82 164 361 0.0008097186319839446 0.02965860500151185 0.4972552091867976 16.76596755516485 0.4961772217105552 0.03272472641597435
[ 7 ] 97 205 437 0.0007521930023830386 0.027448486134309533 0.4344957163879299 15.829496543520746 0.43314602402162633 0.03422059955227443
[ 8 ] 127 294 591 0.0006287574405654356 0.024104488433369424 0.36079940314211734 14.968141893550376 0.3589420774706311 0.03656219808457277
[ 9 ] 154 360 715 0.0005198178994651727 0.020897988078417647 0.30360765590128025 14.528080634462148 0.30185110213693683 0.03261166755298934
[ 10 ] 187 432 857 0.0003909246574747122 0.01739887348146655 0.24731736380880223 14.214561883690177 0.24554632182402122 0.029544581229552683
[ 11 ] 214 494 977 0.00032942202985484446 0.015610092573015804 0.2104903298960542 13.484246099854381 0.20852542401302376 0.028693666895995992
[ 12 ] 241 554 1091 0.00027211040349092166 0.01396241005073332 0.1785544513093155 12.78822571895012 0.17620081813257768 0.02889573968219187
[ 13 ] 274 598 1203 0.00021824763165591732 0.011734982175622488 0.15401435951482534 13.124379501382204 0.15214782979348337 0.023905246827738137
[ 14 ] 304 636 1309 0.00016321586364250986 0.009313308845322629 0.1326961576836212 14.248014308068871 0.1313012862616209 0.0191896453859977
[ 15 ] 352 718 1493 0.00010201751572148717 0.00725048102497335 0.11647107836525687 16.0639105135352 0.1161781484629017 0.008255296196853387
[ 16 ] 421 903 1827 8.999644104158616e-05 0.006623061348207813 0.10209571671305641 15.415185115367127 0.10171169799139103 0.008846799582941085
[ 17 ] 526 1167 2307 7.692655474752071e-05 0.005898696531224459 0.08738870746214536 14.814918346715677 0.08693999221956272 0.008844430155006723
[ 18 ] 631 1433 2791 6.388094681552925e-05 0.0051655301122529714 0.07371178761867092 14.26993667964916 0.07318871811877835 0.008765795689499888
[ 19 ] 739 1686 3265 5.3491135107397885e-05 0.004552689893285645 0.06151252202714317 13.51124795867658 0.060939285132199664 0.00837817961828476
[ 20 ] 832 1919 3691 4.5229380478300616e-05 0.004122939803099588 0.052692925781555905 12.780425690897028 0.052052621595398585 0.008189567294234998
[ 21 ] 958 2152 4179 3.5925620770489014e-05 0.0034004406534842778 0.04424600676255163 13.01184501403215 0.04372120861011833 0.006794485418505181
[ 22 ] 1075 2356 4625 2.8850845658771314e-05 0.0028552667844921015 0.03794668003714004 13.290064607356836 0.03749622928154644 0.005829521035795458


==> revised_results/problem4/problem4_voronoi_p3.csv <==
level,polygons,triangles,dofs,L2 error,H1 error,Estimated error,Effectivity,Eta,Stabilisation
0,16,50,180,0.001168886322830814,0.018821725937262116,0.40826982653904426,21.691412780098787,0.1627076533398921,0.003976597922329184
1,20,60,218,0.0011026837477347794,0.01721995488713175,0.3611921194334044,20.975207066501586,0.12633285860612212,0.0041268885346725515
2,24,70,256,0.0010512808798915174,0.01559049182283195,0.30685467555200435,19.682167762188367,0.08997039239964509,0.004189399508480754
3,30,86,316,0.0010080592186824428,0.014239701015443638,0.25618825951457197,17.991126305020277,0.06142351143163818,0.004208912881467512
4,41,114,413,0.00040608436176995576,0.010701714791924237,0.18582634175273222,17.364165030165175,0.03338331033575785,0.0011481189534453748
5,58,138,537,0.0002231315949397554,0.0069846816580936034,0.12952638467394925,18.544350482152417,0.01644065312687248,0.0003364311998313961
6,66,152,601,0.00015580015252169497,0.005151553618326056,0.09228402931190023,17.913824867047968,0.008434213630223694,8.21284358159674e-05
7,74,158,653,9.498382325186269e-05,0.0034198040794064383,0.0662831457619412,19.3821471121953,0.004356235416132916,3.72199959658287e-05
8,78,161,679,7.940022850520162e-05,0.0029623908587282275,0.05791432802057474,19.54986049526149,0.0033300751457325624,2.399424434216613e-05
9,85,172,735,4.4685634471870994e-05,0.0020361273536566465,0.046878403149240314,23.023315837809548,0.0021896122834104623,7.972398412241753e-06
10,94,197,822,4.023993670310778e-05,0.0018998017742543518,0.04180262591206391,22.003677688147707,0.0017391538964768572,8.305636667099367e-06
11,115,255,1023,2.928723534895313e-05,0.0015965961402616602,0.034819308873694645,21.80846364064756,0.0012050753365456348,7.308933896115963e-06
12,133,303,1188,2.5731445095060853e-05,0.001428991833670822,0.03036356486950123,21.24824240003018,0.0009146715022588599,7.274569325549417e-06
13,157,370,1413,2.3359842526040834e-05,0.0013337404798812243,0.025600353346155,19.194403808179256,0.0006475018943686734,7.87619707931606e-06
14,187,433,1665,1.7780786372101543e-05,0.0010958418243242733,0.021182621597076394,19.329999208725393,0.0004428698532722336,5.833604452693637e-06
15,214,500,1902,1.5191040733176991e-05,0.0009680889951263149,0.01730254998043594,17.872891921654713,0.0002939434561535993,5.434779671884525e-06
16,241,551,2115,1.3572004477797868e-05,0.0008868849603784072,0.014071732223149745,15.866468428042527,0.00019341335045109468,4.600297308936181e-06
17,265,586,2292,9.417206527521233e-06,0.0006559978290387956,0.011414038297115186,17.39950620543923,0.00012867687843401426,1.6033918139978637e-06
18,289,617,2460,7.716504652881016e-06,0.0005580576607952337,0.009362807158162763,16.777490599843638,8.658199420407798e-05,1.080163676865894e-06
19,304,633,2562,6.254663734561601e-06,0.00045894004931872875,0.008022771583792972,17.48108842473507,6.359480863563674e-05,7.700552500792456e-07
20,322,651,2682,4.5886490028862905e-06,0.0003209855755283845,0.006628526575305853,20.650543453220372,4.359592861464169e-05,3.4143594489425395e-07
21,343,698,2871,3.4770925320281674e-06,0.0002845484635246433,0.005863024087588721,20.60465909731034,3.4133683706412876e-05,2.4136774523267584e-07
22,382,798,3222,2.6972741737978447e-06,0.00024494993752908995,0.005134589921766127,20.961793146635728,2.6116761540564047e-05,2.472521241382338e-07
23,460,991,3918,2.3198794881125352e-06,0.000218134831843871,0.004333474638337613,19.866036990549393,1.8570796254905405e-05,2.0820618620989918e-07
24,550,1228,4734,1.7861272274304733e-06,0.00019288946882659838,0.0036765486542139924,19.060390785352283,1.3333664183291095e-05,1.8334582351162346e-07


==> revised_results/problem4/problem4_voronoi_p3.txt <==
Solving problem 4 on Quad mesh with polynomial order 3
[ level ] #polygons #triangles #dofs L2-error H1-error Estimated error Effectivity Eta-part Stab-part

[ 0 ] 16 50 180 0.001168886322830814 0.018821725937262116 0.40826982653904426 21.691412780098787 0.40337036745389726 0.06306027213966955
[ 1 ] 20 60 218 0.0011026837477347794 0.01721995488713175 0.3611921194334044 20.975207066501586 0.355433339187705 0.06424086343342959
[ 2 ] 24 70 256 0.0010512808798915174 0.01559049182283195 0.30685467555200435 19.682167762188367 0.2999506499403612 0.06472557074665895
[ 3 ] 30 86 316 0.0010080592186824428 0.014239701015443638 0.25618825951457197 17.991126305020277 0.24783767153449085 0.06487613491467809
[ 4 ] 41 114 413 0.00040608436176995576 0.010701714791924237 0.18582634175273222 17.364165030165175 0.18271100222963546 0.03388390404669118
[ 5 ] 58 138 537 0.0002231315949397554 0.0069846816580936034 0.12952638467394925 18.544350482152417 0.12822111030119993 0.018342060948306656
[ 6 ] 66 152 601 0.00015580015252169497 0.005151553618326056 0.09228402931190023 17.913824867047968 0.09183797488089387 0.009062474044981724
[ 7 ] 74 158 653 9.498382325186269e-05 0.0034198040794064383 0.0662831457619412 19.3821471121953 0.06600178343145673 0.006100819286442494
[ 8 ] 78 161 679 7.940022850520162e-05 0.0029623908587282275 0.05791432802057474 19.54986049526149 0.057706803288109475 0.004898392015974848
[ 9 ] 85 172 735 4.4685634471870994e-05 0.0020361273536566465 0.046878403149240314 23.023315837809548 0.04679329314560434 0.002823543591347892
[ 10 ] 94 197 822 4.023993670310778e-05 0.0018998017742543518 0.04180262591206391 22.003677688147707 0.04170316410629842 0.0028819501500024886
[ 11 ] 115 255 1023 2.928723534895313e-05 0.0015965961402616602 0.034819308873694645 21.80846364064756 0.0347141950294924 0.0027035040033475005
[ 12 ] 133 303 1188 2.5731445095060853e-05 0.001428991833670822 0.03036356486950123 21.24824240003018 0.030243536536900904 0.0026971409539639224
[ 13 ] 157 370 1413 2.3359842526040834e-05 0.0013337404798812243 0.025600353346155 19.194403808179256 0.025446058523250187 0.0028064563205786866
[ 14 ] 187 433 1665 1.7780786372101543e-05 0.0010958418243242733 0.021182621597076394 19.329999208725393 0.02104447322391876 0.002415285584085997
[ 15 ] 214 500 1902 1.5191040733176991e-05 0.0009680889951263149 0.01730254998043594 17.872891921654713 0.017144779268150386 0.002331261390724885
[ 16 ] 241 551 2115 1.3572004477797868e-05 0.0008868849603784072 0.014071732223149745 15.866468428042527 0.013907312840771745 0.0021448303683359628
[ 17 ] 265 586 2292 9.417206527521233e-06 0.0006559978290387956 0.011414038297115186 17.39950620543923 0.011343583139115007 0.0012662510864745048
[ 18 ] 289 617 2460 7.716504652881016e-06 0.0005580576607952337 0.009362807158162763 16.777490599843638 0.009304944610478774 0.001039309230626715
[ 19 ] 304 633 2562 6.254663734561601e-06 0.00045894004931872875 0.008022771583792972 17.48108842473507 0.007974635329319876 0.0008775279198289052
[ 20 ] 322 651 2682 4.5886490028862905e-06 0.0003209855755283845 0.006628526575305853 20.650543453220372 0.006602721303723314 0.0005843252047398383
[ 21 ] 343 698 2871 3.4770925320281674e-06 0.0002845484635246433 0.005863024087588721 20.60465909731034 0.00584240393215095 0.000491291914479239
[ 22 ] 382 798 3222 2.6972741737978447e-06 0.00024494993752908995 0.005134589921766127 20.961793146635728 0.005110456099074137 0.0004972445315317543
[ 23 ] 460 991 3918 2.3198794881125352e-06 0.000218134831843871 0.004333474638337613 19.866036990549393 0.004309384672421969 0.00045629616063462466
[ 24 ] 550 1228 4734 1.7861272274304733e-06 0.00019288946882659838 0.0036765486542139924 19.060390785352283 0.0036515290199163274 0.0004281890044263438

